Bayesian Nonparametric Models for Biomedical Data Analysis

In this dissertation, we develop nonparametric Bayesian models for biomedical data analysis. In particular, we focus on inference for tumor heterogeneity and inference for missing data. First, we present a Bayesian feature allocation model for tumor subclone reconstruction using mutation pairs. The key innovation lies in the use of short reads mapped to pairs of proximal single nucleotide variants (SNVs). In contrast, most existing methods use only marginal reads for unpaired SNVs. In the same context of using mutation pairs, in order to recover the phylogenetic relationship of subclones, we then develop a Bayesian treed feature allocation model. In contrast to commonly used feature allocation models, we allow the latent features to be dependent, using a tree structure to introduce dependence. Finally, we propose a nonparametric Bayesian approach to monotone missing data in longitudinal studies with non-ignorable missingness. In contrast to most existing methods, our method allows for incorporating information from auxiliary covariates and is able to capture complex structures among the response, missingness and auxiliary covariates. Our models are validated through simulation studies and are applied to real-world biomedical datasets.

==> figs/pyclone/lung_pyclone/lung_result.tsv <==
mutation_id	sample_id	cluster_id	cellular_prevalence	cellular_prevalence_std	variant_allele_frequency
1	Lung_spl4	2	0.535481511711	0.111686948429	0.351351351351
1	Lung_spl3	2	0.53393089105	0.110319674526	0.503816793893
1	Lung_spl2	2	0.535140955273	0.109398502669	0.471830985915
1	Lung_spl1	2	0.530285900194	0.117550136521	0.463235294118
10	Lung_spl4	4	0.752398859887	0.0334753971197	0.410788381743
10	Lung_spl3	4	0.735137427272	0.0326878112649	0.389908256881
10	Lung_spl2	4	0.723651308565	0.0224598980114	0.320819112628
10	Lung_spl1	4	0.735694934917	0.0223538198279	0.392523364486
100	Lung_spl4	2	0.500366147685	0.031123950104	0.521472392638
100	Lung_spl3	2	0.497988437594	0.00589629868913	0.514619883041
100	Lung_spl2	2	0.49972220507	0.00679822058619	0.508771929825
100	Lung_spl1	2	0.492567497018	0.0247070030309	0.492424242424
101	Lung_spl4	2	0.521764132012	0.0927335048452	0.536290322581
101	Lung_spl3	2	0.518486943006	0.0859437384252	0.436363636364
101	Lung_spl2	2	0.520305234733	0.0864402007998	0.447300771208
101	Lung_spl1	2	0.515609682215	0.0961735291261	0.477142857143
102	Lung_spl4	2	0.504288108329	0.0522811394092	0.460905349794
102	Lung_spl3	2	0.501011445215	0.0119473126879	0.567669172932
102	Lung_spl2	2	0.503311666318	0.0159632624953	0.548051948052
102	Lung_spl1	2	0.496052383269	0.0401062099946	0.514285714286
103	Lung_spl4	2	0.536624106613	0.113893735101	0.444444444444
103	Lung_spl3	2	0.53479885807	0.111266336581	0.5
103	Lung_spl2	2	0.536008093212	0.110294394905	0.468468468468
103	Lung_spl1	2	0.531387301327	0.119053170145	0.457142857143
104	Lung_spl4	5	0.759888562665	0.161772460453	0.388888888889
104	Lung_spl3	5	0.754127811005	0.16019887479	0.460674157303
104	Lung_spl2	5	0.752547724312	0.159903494505	0.441666666667
104	Lung_spl1	5	0.761546529808	0.169050012876	0.421052631579
105	Lung_spl4	2	0.601441760325	0.168897859128	0.506976744186
105	Lung_spl3	2	0.596173257801	0.163183620878	0.457627118644
105	Lung_spl2	2	0.597553977085	0.163591551347	0.452631578947
105	Lung_spl1	2	0.596911036251	0.173759207178	0.428571428571
106	Lung_spl4	5	0.851470758725	0.0872548007602	0.487632508834
106	Lung_spl3	5	0.841869068894	0.0889759697202	0.408921933086
106	Lung_spl2	5	0.843545943891	0.0895272846744	0.464912280702
106	Lung_spl1	5	0.858710149869	0.0895377150679	0.390334572491
107	Lung_spl4	2	0.670623747047	0.187012870877	0.445945945946
107	Lung_spl3	2	0.664512430733	0.182659435627	0.409090909091
107	Lung_spl2	2	0.667197231544	0.183418827003	0.477272727273
107	Lung_spl1	2	0.670596893939	0.195050599449	0.488188976378
108	Lung_spl4	2	0.491900300755	0.0435535155351	0.174698795181
108	Lung_spl3	2	0.491864035269	0.0403880023615	0.197674418605
108	Lung_spl2	2	0.494564318877	0.0358692362371	0.211267605634
108	Lung_spl1	2	0.489014879953	0.0342430813338	0.286666666667
109	Lung_spl4	2	0.500520504431	0.0315739038058	0.532846715328
109	Lung_spl3	2	0.498091721042	0.0114004854641	0.461538461538
109	Lung_spl2	2	0.499840060188	0.0123608613982	0.528925619835
109	Lung_spl1	2	0.492794610408	0.0265179359395	0.470588235294
11	Lung_spl4	2	0.636398971865	0.181532684813	0.449275362319
11	Lung_spl3	2	0.631139902216	0.177134797364	0.44696969697
11	Lung_spl2	2	0.632399598856	0.176852708531	0.441176470588
11	Lung_spl1	2	0.635171713177	0.189124812796	0.490740740741
110	Lung_spl4	2	0.507653997702	0.060162755883	0.518248175182
110	Lung_spl3	2	0.505341445352	0.0531291590417	0.45045045045
110	Lung_spl2	2	0.506804825893	0.0529348242433	0.512195121951
110	Lung_spl1	2	0.500064338225	0.0592718070517	0.442307692308
111	Lung_spl4	5	0.809957422599	0.0668055206801	0.37003058104
111	Lung_spl3	5	0.802681187989	0.0717078862757	0.43853820598
111	Lung_spl2	5	0.79524793258	0.0719294787257	0.392
111	Lung_spl1	5	0.809773659386	0.0745075800591	0.424390243902
112	Lung_spl4	5	0.865029951964	0.0437946027157	0.38036809816
112	Lung_spl3	5	0.859687923564	0.039340379252	0.468965517241
112	Lung_spl2	5	0.859440138028	0.0371305513142	0.418032786885
112	Lung_spl1	5	0.875026045749	0.0373446993882	0.432835820896
113	Lung_spl4	2	0.503366501423	0.0452290707012	0.555555555556
113	Lung_spl3	2	0.500834902099	0.0307793539791	0.575
113	Lung_spl2	2	0.502612634605	0.030294253556	0.444444444444
113	Lung_spl1	2	0.496018110371	0.0434738092938	0.536585365854
114	Lung_spl4	2	0.511814510987	0.0705895936628	0.540983606557
114	Lung_spl3	2	0.509536710573	0.0644199018254	0.487179487179
114	Lung_spl2	2	0.511186606253	0.0640089804281	0.428571428571
114	Lung_spl1	2	0.505425381859	0.0740945690716	0.5
115	Lung_spl4	2	0.523776192455	0.0811350773092	0.454545454545
115	Lung_spl3	2	0.519316812628	0.074080103193	0.133333333333
115	Lung_spl2	2	0.520433747346	0.070174199226	0.25
115	Lung_spl1	2	0.517640767509	0.0794479132024	0.727272727273
116	Lung_spl4	2	0.509594386036	0.0553523275645	0.538461538462
116	Lung_spl3	2	0.506992086667	0.0498767097474	0.173913043478
116	Lung_spl2	2	0.509324092505	0.0480593588763	0.368421052632
116	Lung_spl1	2	0.501793295953	0.0535442068064	0.363636363636
117	Lung_spl4	4	0.754075569507	0.0142267663572	0.696296296296
117	Lung_spl3	4	0.736927101924	0.0135200318966	0.674603174603
117	Lung_spl2	4	0.723705327124	0.0142340947706	0.620437956204
117	Lung_spl1	4	0.736063818624	0.0117104335547	0.676470588235
118	Lung_spl4	2	0.538724205864	0.0948547540332	0.32380952381
118	Lung_spl3	2	0.536541059673	0.0893537576089	0.378640776699
118	Lung_spl2	2	0.534634354896	0.0825460131066	0.259259259259
118	Lung_spl1	2	0.529603556639	0.0912283869562	0.28431372549
119	Lung_spl4	2	0.504332690551	0.0503102137475	0.52380952381
119	Lung_spl3	2	0.50104377536	0.0229700194571	0.648648648649
119	Lung_spl2	2	0.503118327761	0.0238039518084	0.561403508772
119	Lung_spl1	2	0.495607033583	0.0361834238286	0.582089552239
12	Lung_spl4	6	0.741040918107	0.15223311641	0.460526315789
12	Lung_spl3	6	0.731261659148	0.150441822098	0.444444444444
12	Lung_spl2	6	0.728694191669	0.148254302785	0.391891891892
12	Lung_spl1	6	0.736470876739	0.15693928871	0.38961038961
120	Lung_spl4	2	0.584099586448	0.140447474016	0.414634146341
120	Lung_spl3	2	0.579257900081	0.134145438648	0.6
120	Lung_spl2	2	0.578559745539	0.130567467772	0.38
120	Lung_spl1	2	0.577335201968	0.142000318124	0.453125
121	Lung_spl4	2	0.501579178272	0.0395316669015	0.477272727273
121	Lung_spl3	2	0.498493270931	0.0120328337169	0.514563106796
121	Lung_spl2	2	0.500367625639	0.0131536866909	0.495798319328
121	Lung_spl1	2	0.492883767362	0.0247183588841	0.571428571429
122	Lung_spl4	2	0.501261707004	0.0361623738918	0.530864197531
122	Lung_spl3	2	0.498792358532	0.019441812207	0.5
122	Lung_spl2	2	0.500590803543	0.0200380769276	0.511363636364
122	Lung_spl1	2	0.493535433709	0.0311369249916	0.505617977528
123	Lung_spl4	4	0.793113155895	0.0731237205322	0.34
123	Lung_spl3	4	0.782238680309	0.075215766639	0.386243386243
123	Lung_spl2	4	0.776345673572	0.0771441581575	0.419642857143
123	Lung_spl1	4	0.791009785494	0.077186000528	0.443243243243
124	Lung_spl4	2	0.506788408428	0.0548111699033	0.625954198473
124	Lung_spl3	2	0.502459625371	0.0153710720761	0.606936416185
124	Lung_spl2	2	0.505170847564	0.0251999543733	0.568075117371
124	Lung_spl1	2	0.501635085042	0.062813984473	0.529411764706
125	Lung_spl4	2	0.534261767348	0.110615082194	0.55223880597
125	Lung_spl3	2	0.53149122405	0.105376250443	0.469696969697
125	Lung_spl2	2	0.53265485659	0.104486095143	0.373333333333
125	Lung_spl1	2	0.528531087922	0.115062260928	0.466666666667
126	Lung_spl4	2	0.502901132412	0.0457211988822	0.489361702128
126	Lung_spl3	2	0.499866664446	0.0163689921307	0.513157894737
126	Lung_spl2	2	0.50179710692	0.0149990988539	0.614457831325
126	Lung_spl1	2	0.493984659103	0.029708568569	0.522388059701
127	Lung_spl4	2	0.497718311982	0.0120254667061	0.270114942529
127	Lung_spl3	2	0.497313295671	0.0115384643553	0.222222222222
127	Lung_spl2	2	0.499129868711	0.0111845091828	0.19387755102
127	Lung_spl1	2	0.490868762739	0.0116374045372	0.263636363636
128	Lung_spl4	2	0.498309148543	0.0178838056224	0.337016574586
128	Lung_spl3	2	0.497040873548	0.0169033146993	0.246376811594
128	Lung_spl2	2	0.498159150232	0.0191037374458	0.204081632653
128	Lung_spl1	2	0.491925398797	0.0184934986015	0.296296296296
129	Lung_spl4	2	0.489142605151	0.0569676004022	0.285714285714
129	Lung_spl3	2	0.48882113327	0.0549975429772	0.214285714286
129	Lung_spl2	2	0.488618657955	0.0615220974634	0.0869565217391
129	Lung_spl1	2	0.483243344579	0.0503920544592	0.25
13	Lung_spl4	5	0.858794289706	0.0674900044338	0.403409090909
13	Lung_spl3	5	0.850879350877	0.0683509836173	0.427777777778
13	Lung_spl2	5	0.852189868413	0.0646906850749	0.370558375635
13	Lung_spl1	5	0.867525462898	0.0686746457886	0.51
130	Lung_spl4	4	0.754265001595	0.016712033378	0.68
130	Lung_spl3	4	0.737149466584	0.0144751488873	0.730769230769
130	Lung_spl2	4	0.723737225944	0.0168846599228	0.6
130	Lung_spl1	4	0.736089158476	0.0142012407444	0.72972972973
131	Lung_spl4	4	0.663954223527	0.139691991167	0.375
131	Lung_spl3	4	0.654131246957	0.132998947392	0.387096774194
131	Lung_spl2	4	0.648763315366	0.127573119205	0.408163265306
131	Lung_spl1	4	0.653187144249	0.136682455937	0.333333333333
132	Lung_spl4	2	0.605735318275	0.155974490051	0.392857142857
132	Lung_spl3	2	0.600103157216	0.151025302992	0.390243902439
132	Lung_spl2	2	0.600439091686	0.149141364238	0.481481481481
132	Lung_spl1	2	0.599251461019	0.159301083688	0.4
133	Lung_spl4	2	0.504540467284	0.0496939409608	0.574468085106
133	Lung_spl3	2	0.501675953875	0.036471785635	0.53125
133	Lung_spl2	2	0.503619287519	0.0376775503301	0.5
133	Lung_spl1	2	0.49682184253	0.0472137586136	0.459459459459
134	Lung_spl4	2	0.545714381123	0.117982165806	0.403846153846
134	Lung_spl3	2	0.542053330537	0.111680959997	0.45652173913
134	Lung_spl2	2	0.543383226844	0.110496048492	0.571428571429
134	Lung_spl1	2	0.538885097866	0.118772823918	0.4
135	Lung_spl4	2	0.519424329429	0.0881478717015	0.466666666667
135	Lung_spl3	2	0.516160401863	0.0802162242902	0.410256410256
135	Lung_spl2	2	0.518061467842	0.0810645012761	0.510638297872
135	Lung_spl1	2	0.512356200933	0.0891418077329	0.510869565217
136	Lung_spl4	2	0.573711899038	0.150278553214	0.455696202532
136	Lung_spl3	2	0.571393279258	0.147653714804	0.528571428571
136	Lung_spl2	2	0.571621666145	0.145119730226	0.384615384615
136	Lung_spl1	2	0.570548257024	0.157013233458	0.46875
137	Lung_spl4	2	0.557084885315	0.113287652625	0.408163265306
137	Lung_spl3	2	0.551706216236	0.0997105385553	0.652173913043
137	Lung_spl2	2	0.55140729139	0.0990419945426	0.405797101449
137	Lung_spl1	2	0.549136073616	0.110160971347	0.550724637681
138	Lung_spl4	2	0.513984507853	0.0754637057486	0.388888888889
138	Lung_spl3	2	0.51077560227	0.0565693174761	0.594594594595
138	Lung_spl2	2	0.512301935736	0.0569657495588	0.351351351351
138	Lung_spl1	2	0.506096893556	0.0684186334926	0.567567567568
139	Lung_spl4	2	0.50042514908	0.030962590398	0.491935483871
139	Lung_spl3	2	0.498056673153	0.0136918835765	0.487804878049
139	Lung_spl2	2	0.499752229757	0.0135344406706	0.492
139	Lung_spl1	2	0.492802868007	0.0276166697281	0.485829959514
14	Lung_spl4	2	0.505616144291	0.0545289702683	0.555555555556
14	Lung_spl3	2	0.502289917406	0.0244454542881	0.534391534392
14	Lung_spl2	2	0.504051908585	0.0158016683692	0.617924528302
14	Lung_spl1	2	0.499991959004	0.0583709637471	0.476851851852
140	Lung_spl4	4	0.754492840957	0.0126691066954	0.768817204301
140	Lung_spl3	4	0.737479386609	0.0105785473934	0.734693877551
140	Lung_spl2	4	0.724232720792	0.0119810862282	0.704225352113
140	Lung_spl1	4	0.736396543775	0.00993032832152	0.725609756098
141	Lung_spl4	2	0.500808635977	0.034053021477	0.507352941176
141	Lung_spl3	2	0.498191415429	0.0115018560953	0.502994011976
141	Lung_spl2	2	0.499994420104	0.0127048966889	0.50406504065
141	Lung_spl1	2	0.4933178003	0.0302973684551	0.493670886076
142	Lung_spl4	4	0.752050668903	0.0357165972349	0.363265306122
142	Lung_spl3	4	0.734790582583	0.0358036604969	0.376518218623
142	Lung_spl2	4	0.723483236574	0.0258626172201	0.369294605809
142	Lung_spl1	4	0.736024454362	0.0221030736558	0.374407582938
143	Lung_spl4	5	0.871108295203	0.0159457842945	0.868852459016
143	Lung_spl3	5	0.864285360109	0.0173923235994	0.867768595041
143	Lung_spl2	5	0.864655927391	0.0153940730651	0.858299595142
143	Lung_spl1	5	0.879650934687	0.0165801887342	0.872950819672
144	Lung_spl4	2	0.501230828722	0.0371505480662	0.490990990991
144	Lung_spl3	2	0.498050829668	0.0121353609311	0.504672897196
144	Lung_spl2	2	0.499826782074	0.0122948978884	0.502183406114
144	Lung_spl1	2	0.492776613509	0.0266537530024	0.47520661157
145	Lung_spl4	4	0.753079567066	0.0301304765842	0.374100719424
145	Lung_spl3	4	0.735958726042	0.0277176764999	0.382352941176
145	Lung_spl2	4	0.723801894904	0.0232070039405	0.360544217687
145	Lung_spl1	4	0.73563543794	0.0246182448489	0.35
146	Lung_spl4	2	0.499922625902	0.0277668997115	0.487704918033
146	Lung_spl3	2	0.497800057425	0.00948296337964	0.504
146	Lung_spl2	2	0.499752538982	0.0132638781501	0.5
146	Lung_spl1	2	0.492558617751	0.0260987474378	0.47520661157
147	Lung_spl4	2	0.500348059178	0.0309758718605	0.495867768595
147	Lung_spl3	2	0.497888236433	0.00563910939385	0.5
147	Lung_spl2	2	0.499603444931	0.00637360415	0.512096774194
147	Lung_spl1	2	0.492561537454	0.0242916937194	0.490654205607
148	Lung_spl4	4	0.751632787385	0.0394326332419	0.398907103825
148	Lung_spl3	4	0.734537189012	0.0393507513962	0.36815920398
148	Lung_spl2	4	0.723516020267	0.0293489146265	0.373205741627
148	Lung_spl1	4	0.736216745719	0.0243452203706	0.381642512077
149	Lung_spl4	2	0.501000033865	0.035123006042	0.484848484848
149	Lung_spl3	2	0.498358576323	0.0142082864882	0.494949494949
149	Lung_spl2	2	0.500106259612	0.0142074956448	0.508547008547
149	Lung_spl1	2	0.493260573214	0.0296843897199	0.478021978022
15	Lung_spl4	2	0.507843659024	0.0606492282647	0.532608695652
15	Lung_spl3	2	0.504968659693	0.0478287838704	0.546296296296
15	Lung_spl2	2	0.506551747506	0.0477245038374	0.364705882353
15	Lung_spl1	2	0.501067729163	0.06203991048	0.46875
150	Lung_spl4	2	0.500646571241	0.0329663544554	0.504032258065
150	Lung_spl3	2	0.497970448753	0.0118070635034	0.489795918367
150	Lung_spl2	2	0.499656594881	0.0115034851859	0.488
150	Lung_spl1	2	0.49289756543	0.0283978567069	0.483739837398
151	Lung_spl4	4	0.753001230315	0.029542079075	0.367346938776
151	Lung_spl3	4	0.735904037223	0.0279776042709	0.375
151	Lung_spl2	4	0.723969578749	0.0201560304389	0.372950819672
151	Lung_spl1	4	0.735388775715	0.0242009304288	0.351020408163
152	Lung_spl4	2	0.501572050594	0.0383809768708	0.502923976608
152	Lung_spl3	2	0.498670964393	0.0193995947627	0.512195121951
152	Lung_spl2	2	0.500396987411	0.0191088029688	0.488888888889
152	Lung_spl1	2	0.493446246155	0.0309537133407	0.483333333333
153	Lung_spl4	2	0.500337570085	0.0304657176273	0.5
153	Lung_spl3	2	0.498052063174	0.00949611226248	0.509090909091
153	Lung_spl2	2	0.499768567019	0.00979357010945	0.504347826087
153	Lung_spl1	2	0.492513610113	0.0237469196366	0.49504950495
154	Lung_spl4	4	0.752635784011	0.0313035422572	0.37106918239
154	Lung_spl3	4	0.735681621145	0.0297751817572	0.377551020408
154	Lung_spl2	4	0.723967082779	0.0201862871942	0.34358974359
154	Lung_spl1	4	0.736200715811	0.0180352194517	0.36
155	Lung_spl4	2	0.501048597354	0.0351762564435	0.503546099291
155	Lung_spl3	2	0.498291624705	0.0119127126513	0.5
155	Lung_spl2	2	0.500085971964	0.0125292865499	0.509433962264
155	Lung_spl1	2	0.493153847021	0.0285452218754	0.48275862069
156	Lung_spl4	4	0.752416406253	0.0328152382503	0.384
156	Lung_spl3	4	0.735079207557	0.0325992028712	0.356846473029
156	Lung_spl2	4	0.72330493708	0.0246535359396	0.352
156	Lung_spl1	4	0.735586671145	0.023096885658	0.348360655738
157	Lung_spl4	2	0.50292152691	0.044390307005	0.484126984127
157	Lung_spl3	2	0.500391716236	0.0313611062376	0.492753623188
157	Lung_spl2	2	0.502115145604	0.0313135016254	0.492857142857
157	Lung_spl1	2	0.495191130878	0.0402869879855	0.489932885906
158	Lung_spl4	2	0.501845965428	0.0389029953938	0.486338797814
158	Lung_spl3	2	0.4992733159	0.0249818858668	0.494382022472
158	Lung_spl2	2	0.500977233966	0.025040055979	0.487951807229
158	Lung_spl1	2	0.494136025771	0.0358665191459	0.481927710843
159	Lung_spl4	4	0.752600350765	0.0310803984998	0.369565217391
159	Lung_spl3	4	0.735397118551	0.0304092064821	0.347107438017
159	Lung_spl2	4	0.723697330011	0.0212412127662	0.342696629213
159	Lung_spl1	4	0.735859280898	0.0200449593199	0.371859296482
16	Lung_spl4	4	0.679869025151	0.122860857051	0.418181818182
16	Lung_spl3	4	0.666582652388	0.1146000103	0.32
16	Lung_spl2	4	0.659150942308	0.107863444795	0.324324324324
16	Lung_spl1	4	0.665249761704	0.117708675392	0.365853658537
160	Lung_spl4	5	0.871108295203	0.0159457842945	0.873949579832
160	Lung_spl3	5	0.864285360109	0.0173923235994	0.846153846154
160	Lung_spl2	5	0.864655927391	0.0153940730651	0.882352941176
160	Lung_spl1	5	0.879650934687	0.0165801887342	0.874074074074
161	Lung_spl4	4	0.752193878043	0.0343585912659	0.365853658537
161	Lung_spl3	4	0.734696942406	0.034862806527	0.356481481481
161	Lung_spl2	4	0.723223326404	0.0259608256969	0.388663967611
161	Lung_spl1	4	0.73569279037	0.0230933476846	0.36032388664
162	Lung_spl4	2	0.500364757409	0.0311925784637	0.497907949791
162	Lung_spl3	2	0.497847988924	0.00554816159122	0.509345794393
162	Lung_spl2	2	0.499636297243	0.00644724051128	0.497797356828
162	Lung_spl1	2	0.492364542686	0.0225387089003	0.488038277512
163	Lung_spl4	2	0.50091393148	0.0340094198502	0.493927125506
163	Lung_spl3	2	0.498373042534	0.0176760125826	0.481927710843
163	Lung_spl2	2	0.500075422468	0.0176639131646	0.491935483871
163	Lung_spl1	2	0.493159013176	0.0301289782902	0.489959839357
164	Lung_spl4	2	0.500310072376	0.031096295784	0.506024096386
164	Lung_spl3	2	0.497748918618	0.00558319078021	0.504098360656
164	Lung_spl2	2	0.499486394683	0.00608491361277	0.508
164	Lung_spl1	2	0.492623367002	0.0262490542502	0.477732793522
165	Lung_spl4	4	0.752577270392	0.0345699825229	0.368852459016
165	Lung_spl3	4	0.73515017301	0.0353038790998	0.37037037037
165	Lung_spl2	4	0.723863523999	0.0254731407107	0.385593220339
165	Lung_spl1	4	0.736514162449	0.0201892473363	0.386554621849
166	Lung_spl4	4	0.751866120775	0.0368547995275	0.357429718876
166	Lung_spl3	4	0.7350788549	0.0340187634428	0.376
166	Lung_spl2	4	0.72336748067	0.0269237823198	0.384
166	Lung_spl1	4	0.73639356082	0.0195287805125	0.378048780488
167	Lung_spl4	2	0.500340417616	0.0310612678043	0.509174311927
167	Lung_spl3	2	0.497735630171	0.00552232274701	0.5
167	Lung_spl2	2	0.499473946413	0.0060530880891	0.506276150628
167	Lung_spl1	2	0.49245476627	0.024239612278	0.489451476793
168	Lung_spl4	4	0.752449308945	0.0334163601204	0.376033057851
168	Lung_spl3	4	0.734936727253	0.0351742568876	0.367965367965
168	Lung_spl2	4	0.723565867514	0.0246761355294	0.380341880342
168	Lung_spl1	4	0.736202138236	0.0196060963717	0.378378378378
169	Lung_spl4	2	0.501208431083	0.0368422185728	0.509009009009
169	Lung_spl3	2	0.498056940108	0.0119353459949	0.5
169	Lung_spl2	2	0.499789375986	0.0124545299128	0.495798319328
169	Lung_spl1	2	0.492761082579	0.0266655025754	0.484978540773
17	Lung_spl4	2	0.500988725283	0.0339449447456	0.548387096774
17	Lung_spl3	2	0.499147659404	0.0216951284038	0.51724137931
17	Lung_spl2	2	0.500800290811	0.021655788572	0.528846153846
17	Lung_spl1	2	0.493574852584	0.0318110113804	0.43119266055
170	Lung_spl4	4	0.752143488635	0.0340876617486	0.376
170	Lung_spl3	4	0.73485128685	0.0338550285193	0.36
170	Lung_spl2	4	0.723519714976	0.0233934802406	0.364
170	Lung_spl1	4	0.735951534112	0.0200625020516	0.358870967742
171	Lung_spl4	2	0.501137766911	0.0357706860495	0.480916030534
171	Lung_spl3	2	0.498595685067	0.0177301785953	0.503759398496
171	Lung_spl2	2	0.500335938856	0.0173208572357	0.503311258278
171	Lung_spl1	2	0.493113272462	0.0284782834578	0.491124260355
172	Lung_spl4	2	0.502469226965	0.0414706083025	0.482608695652
172	Lung_spl3	2	0.500307283501	0.0310998937839	0.497512437811
172	Lung_spl2	2	0.502018869412	0.0307712116311	0.497175141243
172	Lung_spl1	2	0.494714996382	0.0375570868896	0.48031496063
173	Lung_spl4	2	0.500391820258	0.0311878865059	0.502127659574
173	Lung_spl3	2	0.497789438789	0.00572100885506	0.497991967871
173	Lung_spl2	2	0.499435960024	0.00602439785126	0.489795918367
173	Lung_spl1	2	0.492681086998	0.0262343436515	0.502304147465
174	Lung_spl4	4	0.753102931698	0.0351341962193	0.398907103825
174	Lung_spl3	4	0.735775735317	0.035583262838	0.353293413174
174	Lung_spl2	4	0.724686733095	0.0261603185239	0.375
174	Lung_spl1	4	0.736677435897	0.0258141683117	0.371584699454
175	Lung_spl4	4	0.752301634156	0.0338579066385	0.37037037037
175	Lung_spl3	4	0.735339113194	0.0316511162739	0.347305389222
175	Lung_spl2	4	0.723587818566	0.0237584826603	0.367816091954
175	Lung_spl1	4	0.736054130511	0.0205738538881	0.36312849162
176	Lung_spl4	4	0.752757766237	0.0310511893861	0.389189189189
176	Lung_spl3	4	0.735813863115	0.0296142642223	0.37037037037
176	Lung_spl2	4	0.723214646542	0.0268144987165	0.350515463918
176	Lung_spl1	4	0.735838559138	0.0217180929528	0.359447004608
177	Lung_spl4	4	0.754530808393	0.0123651761793	0.738396624473
177	Lung_spl3	4	0.737420716037	0.0111084888222	0.7125
177	Lung_spl2	4	0.724235278424	0.0119593047521	0.714285714286
177	Lung_spl1	4	0.736428327469	0.00993854999376	0.736170212766
178	Lung_spl4	2	0.501144180146	0.0357671589104	0.483333333333
178	Lung_spl3	2	0.498426781361	0.0163107874207	0.502564102564
178	Lung_spl2	2	0.500182870261	0.0159008815185	0.492857142857
178	Lung_spl1	2	0.492979751115	0.0274778622383	0.49710982659
179	Lung_spl4	4	0.752467509137	0.0366634251823	0.37037037037
179	Lung_spl3	4	0.735215058653	0.0365651487256	0.372093023256
179	Lung_spl2	4	0.724039072082	0.0271713300837	0.375757575758
179	Lung_spl1	4	0.73654144521	0.0237220271219	0.364640883978
18	Lung_spl4	2	0.512018011378	0.0723543484961	0.451612903226
18	Lung_spl3	2	0.509133072654	0.0638054863093	0.47311827957
18	Lung_spl2	2	0.510503648418	0.06266216072	0.469565217391
18	Lung_spl1	2	0.504757128179	0.0722749436997	0.53982300885
180	Lung_spl4	4	0.753199121759	0.0405069060543	0.374100719424
180	Lung_spl3	4	0.736273068284	0.0400266149251	0.373333333333
180	Lung_spl2	4	0.72520977744	0.0321585883113	0.369863013699
180	Lung_spl1	4	0.73818717369	0.0267063774825	0.390977443609
181	Lung_spl4	2	0.500372507204	0.0310508356028	0.513513513514
181	Lung_spl3	2	0.497669716621	0.00546556818214	0.504807692308
181	Lung_spl2	2	0.499404405929	0.00602332810444	0.493723849372
181	Lung_spl1	2	0.492367281924	0.0242313444423	0.482300884956
182	Lung_spl4	2	0.500465311793	0.0319507980789	0.493392070485
182	Lung_spl3	2	0.497849133342	0.00888402025629	0.502008032129
182	Lung_spl2	2	0.499606390889	0.00956444468272	0.502008032129
182	Lung_spl1	2	0.492399837343	0.0238257453506	0.476
183	Lung_spl4	4	0.757161146693	0.037029468042	0.373831775701
183	Lung_spl3	4	0.740303605989	0.0396984942708	0.384615384615
183	Lung_spl2	4	0.728775810511	0.0354791317046	0.383928571429
183	Lung_spl1	4	0.741055241917	0.0358040730357	0.369369369369
184	Lung_spl4	4	0.752408329871	0.0332884096344	0.364532019704
184	Lung_spl3	4	0.735081563753	0.0342930876421	0.366972477064
184	Lung_spl2	4	0.72372262416	0.0235035450238	0.382352941176
184	Lung_spl1	4	0.736103026577	0.0208142762102	0.377510040161
185	Lung_spl4	2	0.500473090813	0.0325460671615	0.508064516129
185	Lung_spl3	2	0.497827443087	0.00572128874536	0.495867768595
185	Lung_spl2	2	0.499596505565	0.00626704596927	0.508064516129
185	Lung_spl1	2	0.492766722245	0.0264779914492	0.479674796748
186	Lung_spl4	2	0.500058823166	0.0286236348225	0.506493506494
186	Lung_spl3	2	0.498092597992	0.012231395605	0.505208333333
186	Lung_spl2	2	0.499862095226	0.01236475394	0.506172839506
186	Lung_spl1	2	0.492970866181	0.0288409947417	0.48347107438
187	Lung_spl4	2	0.500842639362	0.0333450762286	0.496932515337
187	Lung_spl3	2	0.498643275277	0.0188971958295	0.494186046512
187	Lung_spl2	2	0.500349311876	0.0190188069775	0.491124260355
187	Lung_spl1	2	0.493375624149	0.030537783034	0.485294117647
188	Lung_spl4	2	0.500137569736	0.0294423179788	0.514619883041
188	Lung_spl3	2	0.497679095562	0.00543731363186	0.5
188	Lung_spl2	2	0.499386788467	0.00583831606914	0.5
188	Lung_spl1	2	0.492408471724	0.0242282938414	0.483870967742
189	Lung_spl4	2	0.500650409784	0.0327500568879	0.502487562189
189	Lung_spl3	2	0.49800367106	0.0118217116496	0.505050505051
189	Lung_spl2	2	0.499707189602	0.0119318562384	0.49504950495
189	Lung_spl1	2	0.492694079875	0.0265622371809	0.474358974359
19	Lung_spl4	2	0.518650287217	0.0863528204543	0.459016393443
19	Lung_spl3	2	0.515593761501	0.0789768779164	0.549019607843
19	Lung_spl2	2	0.517093196333	0.0783556878986	0.464285714286
19	Lung_spl1	2	0.511536543026	0.0871900953174	0.471428571429
190	Lung_spl4	2	0.501179819837	0.0357822362318	0.493506493506
190	Lung_spl3	2	0.498500455693	0.0162217445342	0.5
190	Lung_spl2	2	0.500209516813	0.0157948922219	0.513043478261
190	Lung_spl1	2	0.493527474706	0.0321146333447	0.477987421384
191	Lung_spl4	4	0.752546809369	0.0330543155476	0.369047619048
191	Lung_spl3	4	0.735754468179	0.0303981715389	0.360946745562
191	Lung_spl2	4	0.723919424275	0.0229559160374	0.359116022099
191	Lung_spl1	4	0.736139696973	0.021354413312	0.375796178344
192	Lung_spl4	2	0.500503892057	0.0320478351704	0.493670886076
192	Lung_spl3	2	0.498102838714	0.0126618386547	0.484848484848
192	Lung_spl2	2	0.499863196527	0.0136400363186	0.506382978723
192	Lung_spl1	2	0.492656759737	0.025166761995	0.49387755102
193	Lung_spl4	2	0.502343669556	0.0409608891774	0.5
193	Lung_spl3	2	0.500213694159	0.0310051229635	0.486301369863
193	Lung_spl2	2	0.5019897595	0.0320372022661	0.492424242424
193	Lung_spl1	2	0.494860939539	0.0389783931201	0.481132075472
194	Lung_spl4	2	0.501514905385	0.0377006403286	0.507936507937
194	Lung_spl3	2	0.49856852055	0.0175955014187	0.507142857143
194	Lung_spl2	2	0.500309984828	0.0177894664952	0.5
194	Lung_spl1	2	0.493487367814	0.031336437034	0.489051094891
195	Lung_spl4	4	0.754530808393	0.0123651761793	0.752100840336
195	Lung_spl3	4	0.737420716037	0.0111084888222	0.756637168142
195	Lung_spl2	4	0.724235278424	0.0119593047521	0.736842105263
195	Lung_spl1	4	0.736428327469	0.00993854999376	0.736607142857
196	Lung_spl4	2	0.499900126923	0.02794996106	0.509174311927
196	Lung_spl3	2	0.497638823097	0.00542218676661	0.487804878049
196	Lung_spl2	2	0.499379533249	0.00576106065114	0.49356223176
196	Lung_spl1	2	0.492384592578	0.0242128076802	0.489959839357
197	Lung_spl4	2	0.499906841583	0.0282244053845	0.491150442478
197	Lung_spl3	2	0.497786933255	0.0055039139876	0.497872340426
197	Lung_spl2	2	0.499550413033	0.00606427171291	0.512931034483
197	Lung_spl1	2	0.492531492436	0.0242553718901	0.493023255814
198	Lung_spl4	2	0.502089192213	0.0408231266443	0.4921875
198	Lung_spl3	2	0.499164363433	0.0223365165027	0.511450381679
198	Lung_spl2	2	0.500890154066	0.0218209671295	0.496240601504
198	Lung_spl1	2	0.493869014873	0.032300986611	0.493243243243
199	Lung_spl4	2	0.502007276599	0.0398881650089	0.491228070175
199	Lung_spl3	2	0.499306383902	0.0239940611821	0.489932885906
199	Lung_spl2	2	0.501015286922	0.0239710903681	0.507352941176
199	Lung_spl1	2	0.494096876705	0.0346051139601	0.48951048951
2	Lung_spl4	2	0.563927871391	0.141961132172	0.351351351351
2	Lung_spl3	2	0.563142844211	0.141639840527	0.504132231405
2	Lung_spl2	2	0.564522383046	0.140745989532	0.458333333333
2	Lung_spl1	2	0.561712143379	0.150624689349	0.453237410072
20	Lung_spl4	2	0.588369842543	0.137409843945	0.440677966102
20	Lung_spl3	2	0.580499042488	0.125113012843	0.690476190476
20	Lung_spl2	2	0.578364039176	0.122794058287	0.442307692308
20	Lung_spl1	2	0.578589854512	0.135063942237	0.508474576271
200	Lung_spl4	4	0.753753489712	0.0375476607098	0.362962962963
200	Lung_spl3	4	0.736965389298	0.0372882660372	0.384615384615
200	Lung_spl2	4	0.725525755431	0.0309960984519	0.370967741935
200	Lung_spl1	4	0.738094634767	0.0273927650643	0.380597014925
201	Lung_spl4	4	0.751974204083	0.0385513850768	0.380952380952
201	Lung_spl3	4	0.734740162226	0.0380151638741	0.37556561086
201	Lung_spl2	4	0.723573525197	0.0284218297439	0.375
201	Lung_spl1	4	0.736432104968	0.0228759230087	0.388392857143
202	Lung_spl4	2	0.500151081251	0.0295394438816	0.5
202	Lung_spl3	2	0.497758607596	0.00555325393094	0.484304932735
202	Lung_spl2	2	0.499468381406	0.00604329249018	0.510204081633
202	Lung_spl1	2	0.492651987763	0.0262509637037	0.484848484848
203	Lung_spl4	2	0.50017156035	0.0294797828143	0.486725663717
203	Lung_spl3	2	0.498095091858	0.0136272905964	0.509009009009
203	Lung_spl2	2	0.499818433788	0.0140676551141	0.492
203	Lung_spl1	2	0.492850317567	0.0280012769815	0.477732793522
204	Lung_spl4	2	0.50045626603	0.0315476372651	0.5
204	Lung_spl3	2	0.498257721161	0.0147227498299	0.497326203209
204	Lung_spl2	2	0.499774516443	0.0117417892799	0.502824858757
204	Lung_spl1	2	0.492964305321	0.028236566848	0.497237569061
205	Lung_spl4	4	0.753506886388	0.0399778011397	0.381294964029
205	Lung_spl3	4	0.736617802162	0.039451325201	0.36301369863
205	Lung_spl2	4	0.725461703606	0.032814039819	0.386503067485
205	Lung_spl1	4	0.738247273305	0.0267788594042	0.382352941176
206	Lung_spl4	2	0.500116532117	0.0289043659939	0.502645502646
206	Lung_spl3	2	0.497923755527	0.00929613876674	0.508928571429
206	Lung_spl2	2	0.499648138892	0.009552892247	0.497797356828
206	Lung_spl1	2	0.492444656052	0.023628506711	0.480519480519
207	Lung_spl4	2	0.500938177646	0.0344480971208	0.497584541063
207	Lung_spl3	2	0.498404524844	0.0155868359373	0.50495049505
207	Lung_spl2	2	0.500318268966	0.017652964895	0.497005988024
207	Lung_spl1	2	0.493334865753	0.0304628150287	0.484076433121
21	Lung_spl4	2	0.516287256942	0.0810400050825	0.446153846154
21	Lung_spl3	2	0.513738544987	0.0756953766422	0.469387755102
21	Lung_spl2	2	0.515476429449	0.0756051607245	0.5
21	Lung_spl1	2	0.509462396671	0.0834975896412	0.478571428571
22	Lung_spl4	5	0.768241969361	0.167100789935	0.405405405405
22	Lung_spl3	5	0.76270410949	0.165089705212	0.464788732394
22	Lung_spl2	5	0.762823300876	0.164786149037	0.440559440559
22	Lung_spl1	5	0.773316466732	0.174211221605	0.460431654676
23	Lung_spl4	2	0.508220627814	0.0614073835407	0.533333333333
23	Lung_spl3	2	0.505919570659	0.054213969017	0.513513513514
23	Lung_spl2	2	0.50773944035	0.0546746106921	0.421875
23	Lung_spl1	2	0.501508316652	0.0637248136132	0.492307692308
24	Lung_spl4	2	0.501922929575	0.0395576795811	0.545454545455
24	Lung_spl3	2	0.499200071232	0.0234161087567	0.470085470085
24	Lung_spl2	2	0.500971271236	0.0240246923266	0.5
24	Lung_spl1	2	0.494022426871	0.0345854036883	0.482456140351
25	Lung_spl4	5	0.737386072465	0.178292149295	0.389380530973
25	Lung_spl3	5	0.732487518692	0.175235430421	0.423423423423
25	Lung_spl2	5	0.734204774799	0.175086361492	0.453703703704
25	Lung_spl1	5	0.741988855895	0.185603724182	0.512195121951
26	Lung_spl4	2	0.501905964914	0.0377756909641	0.583333333333
26	Lung_spl3	2	0.500100479979	0.0290517097023	0.518518518519
26	Lung_spl2	2	0.50185571784	0.0291474971166	0.453125
26	Lung_spl1	2	0.494841232283	0.0388721444243	0.461538461538
27	Lung_spl4	2	0.502224370675	0.0412162899662	0.444444444444
27	Lung_spl3	2	0.499800190258	0.0264902288435	0.483333333333
27	Lung_spl2	2	0.501712719347	0.0273156850316	0.533783783784
27	Lung_spl1	2	0.495085047115	0.0397985565672	0.492647058824
28	Lung_spl4	2	0.502165038044	0.041121077546	0.460992907801
28	Lung_spl3	2	0.49996789679	0.0283206974734	0.444444444444
28	Lung_spl2	2	0.501939117185	0.0294839168981	0.527397260274
28	Lung_spl1	2	0.494492181622	0.0358215441049	0.536764705882
29	Lung_spl4	2	0.501900826487	0.0413636563622	0.48
29	Lung_spl3	2	0.499001845587	0.0105450796964	0.507246376812
29	Lung_spl2	2	0.501092102363	0.013164299251	0.535714285714
29	Lung_spl1	2	0.493220824078	0.0226771815835	0.5875
3	Lung_spl4	2	0.617787234322	0.174579574127	0.393548387097
3	Lung_spl3	2	0.615653954167	0.17204334054	0.443820224719
3	Lung_spl2	2	0.617129877086	0.172346093126	0.541666666667
3	Lung_spl1	2	0.616292034621	0.182252001931	0.444444444444
30	Lung_spl4	2	0.505315078223	0.0510453823007	0.542105263158
30	Lung_spl3	2	0.503413427549	0.0452013003073	0.538461538462
30	Lung_spl2	2	0.505686112315	0.0490629399863	0.427983539095
30	Lung_spl1	2	0.499322272193	0.0577370836336	0.417085427136
31	Lung_spl4	2	0.586005692993	0.145375062917	0.435294117647
31	Lung_spl3	2	0.578875545898	0.13497193186	0.333333333333
31	Lung_spl2	2	0.579547011366	0.133874908931	0.356164383562
31	Lung_spl1	2	0.578860548969	0.145973514447	0.520547945205
32	Lung_spl4	2	0.522151706295	0.0924186517614	0.470588235294
32	Lung_spl3	2	0.519439386959	0.0868659233962	0.522222222222
32	Lung_spl2	2	0.521028582465	0.0865564056278	0.479166666667
32	Lung_spl1	2	0.515076278504	0.093562751032	0.361445783133
33	Lung_spl4	2	0.523003318685	0.0941113907355	0.458333333333
33	Lung_spl3	2	0.52013397896	0.0883413670895	0.492537313433
33	Lung_spl2	2	0.521605637526	0.0873291999786	0.457142857143
33	Lung_spl1	2	0.516440485232	0.0967682558368	0.506024096386
34	Lung_spl4	2	0.594948102141	0.13369625085	0.434782608696
34	Lung_spl3	2	0.586671432847	0.123616510088	0.341463414634
34	Lung_spl2	2	0.583944993529	0.118702303502	0.425
34	Lung_spl1	2	0.584597186048	0.129529208331	0.617021276596
35	Lung_spl4	4	0.749399396646	0.0583211847419	0.397849462366
35	Lung_spl3	4	0.731815458003	0.055838092133	0.322033898305
35	Lung_spl2	4	0.721279794007	0.0527319997706	0.409090909091
35	Lung_spl1	4	0.733437039997	0.0540257686223	0.383720930233
36	Lung_spl4	5	0.807975841645	0.0892534025517	0.426086956522
36	Lung_spl3	5	0.79648422724	0.0909984796018	0.401459854015
36	Lung_spl2	5	0.792585381471	0.0933145422262	0.41975308642
36	Lung_spl1	5	0.806676304955	0.0931194166437	0.409638554217
37	Lung_spl4	2	0.500710017421	0.0303949196323	0.549180327869
37	Lung_spl3	2	0.499115840268	0.0191635385662	0.571428571429
37	Lung_spl2	2	0.501268707393	0.0288618260176	0.439024390244
37	Lung_spl1	2	0.494699837837	0.0396123143238	0.443609022556
38	Lung_spl4	2	0.499892310686	0.0207690799892	0.605504587156
38	Lung_spl3	2	0.499144278699	0.0109675522123	0.6
38	Lung_spl2	2	0.501143337391	0.0252232681496	0.458904109589
38	Lung_spl1	2	0.495175387633	0.0417679633816	0.477876106195
39	Lung_spl4	4	0.718195797822	0.130538481047	0.494382022472
39	Lung_spl3	4	0.703411274671	0.124809629529	0.329896907216
39	Lung_spl2	4	0.698195457835	0.122653452538	0.40404040404
39	Lung_spl1	4	0.707337812107	0.130715271231	0.378947368421
4	Lung_spl4	2	0.502488753729	0.043075033493	0.443113772455
4	Lung_spl3	2	0.499960812044	0.0282151313429	0.477157360406
4	Lung_spl2	2	0.501883646714	0.0290506967948	0.536723163842
4	Lung_spl1	2	0.494192102292	0.0339193879952	0.490476190476
40	Lung_spl4	2	0.503530733513	0.049388672354	0.456790123457
40	Lung_spl3	2	0.499672822833	0.00750004314003	0.583333333333
40	Lung_spl2	2	0.501729412965	0.0105187745086	0.55
40	Lung_spl1	2	0.494877140447	0.03536457108	0.533333333333
41	Lung_spl4	2	0.364150163183	0.181139386436	0.0810810810811
41	Lung_spl3	2	0.382136027632	0.158916662523	0.184210526316
41	Lung_spl2	2	0.378115171177	0.166409123425	0.184210526316
41	Lung_spl1	2	0.387313240383	0.149815588838	0.264705882353
42	Lung_spl4	4	0.750844079615	0.0334396979815	0.741935483871
42	Lung_spl3	4	0.733907927927	0.0318449571682	0.620689655172
42	Lung_spl2	4	0.721031097523	0.0299662116105	0.666666666667
42	Lung_spl1	4	0.733040822224	0.0320620076433	0.64
43	Lung_spl4	2	0.56690610869	0.145619909127	0.462962962963
43	Lung_spl3	2	0.563210863067	0.141067095708	0.433333333333
43	Lung_spl2	2	0.564629273992	0.140559607135	0.450381679389
43	Lung_spl1	2	0.563016380009	0.152435300828	0.507936507937
44	Lung_spl4	2	0.503339650433	0.0483183370605	0.504273504274
44	Lung_spl3	2	0.499364611174	0.0111424502586	0.50625
44	Lung_spl2	2	0.501384912731	0.0101400787489	0.586666666667
44	Lung_spl1	2	0.494171784735	0.0324851558548	0.478571428571
45	Lung_spl4	2	0.569495787346	0.147193229832	0.403846153846
45	Lung_spl3	2	0.567311762085	0.144950134927	0.495412844037
45	Lung_spl2	2	0.567997337681	0.143297556912	0.455445544554
45	Lung_spl1	2	0.565824350998	0.154151469492	0.489130434783
46	Lung_spl4	2	0.513077766667	0.0724420079945	0.333333333333
46	Lung_spl3	2	0.512324219665	0.0703093688764	0.510204081633
46	Lung_spl2	2	0.513602254787	0.0685093613489	0.454545454545
46	Lung_spl1	2	0.507149501058	0.0762945057395	0.510638297872
47	Lung_spl4	2	0.384628699489	0.173861597126	0.0833333333333
47	Lung_spl3	2	0.401694459306	0.150963549962	0.235294117647
47	Lung_spl2	2	0.396321275419	0.160094615548	0.176470588235
47	Lung_spl1	2	0.39614302084	0.147524355006	0.175
48	Lung_spl4	2	0.485983299013	0.0660913832256	0.103448275862
48	Lung_spl3	2	0.488901879978	0.0515750289266	0.27027027027
48	Lung_spl2	2	0.49032431617	0.0542543539726	0.229166666667
48	Lung_spl1	2	0.482509138451	0.0526635558773	0.216216216216
49	Lung_spl4	4	0.760537595439	0.0261129651383	0.822222222222
49	Lung_spl3	4	0.744593128999	0.0313309640546	0.837837837838
49	Lung_spl2	4	0.731557813545	0.0308992784574	0.694444444444
49	Lung_spl1	4	0.743439174082	0.0312945559603	0.80487804878
5	Lung_spl4	2	0.611562483076	0.172133053402	0.469135802469
5	Lung_spl3	2	0.606014270629	0.166698856445	0.4
5	Lung_spl2	2	0.608119444442	0.167332544974	0.469879518072
5	Lung_spl1	2	0.60825067893	0.178358770159	0.483333333333
50	Lung_spl4	5	0.871135395461	0.0160486718069	0.911111111111
50	Lung_spl3	5	0.864297461858	0.0173837869637	0.90243902439
50	Lung_spl2	5	0.86466716461	0.0154115874959	0.846153846154
50	Lung_spl1	5	0.879645039166	0.0165804080314	0.904761904762
51	Lung_spl4	2	0.502071545022	0.0395345077203	0.557894736842
51	Lung_spl3	2	0.499091967632	0.0116490656526	0.570175438596
51	Lung_spl2	2	0.500846297472	0.0154148490411	0.488372093023
51	Lung_spl1	2	0.493169964638	0.0253782580059	0.35
52	Lung_spl4	2	0.503138973978	0.046695430963	0.489795918367
52	Lung_spl3	2	0.499905669329	0.0236260405193	0.465517241379
52	Lung_spl2	2	0.501731408983	0.0223196073438	0.549019607843
52	Lung_spl1	2	0.49392077242	0.0289292663197	0.606741573034
53	Lung_spl4	1	0.121746744345	0.0345930396443	0.112903225806
53	Lung_spl3	1	0.148138482076	0.0365344222977	0.0909090909091
53	Lung_spl2	1	0.130779440951	0.0395111873251	0.0869565217391
53	Lung_spl1	1	0.154641298267	0.0415566687022	0.0983606557377
54	Lung_spl4	1	0.121489059506	0.0341640387624	0.0655737704918
54	Lung_spl3	1	0.148004573816	0.0365539057879	0.0724637681159
54	Lung_spl2	1	0.130670770691	0.0395429041562	0.0857142857143
54	Lung_spl1	1	0.154385948491	0.0413886004408	0.06
55	Lung_spl4	2	0.501402106668	0.0377207863254	0.509505703422
55	Lung_spl3	2	0.498395541857	0.00666372306786	0.562770562771
55	Lung_spl2	2	0.500212638058	0.0108073159705	0.48288973384
55	Lung_spl1	2	0.494007983096	0.0346763108681	0.508670520231
56	Lung_spl4	2	0.509893988675	0.0665452372372	0.476038338658
56	Lung_spl3	2	0.507215365485	0.0591455234701	0.45704467354
56	Lung_spl2	2	0.508919960811	0.0593367071802	0.467741935484
56	Lung_spl1	2	0.502533788187	0.0666883616245	0.5
57	Lung_spl4	2	0.617188461171	0.174565100152	0.395061728395
57	Lung_spl3	2	0.612074611168	0.169976151718	0.411764705882
57	Lung_spl2	2	0.613980506326	0.170104943682	0.488372093023
57	Lung_spl1	2	0.614515050257	0.181763862317	0.518518518519
58	Lung_spl4	2	0.56193993443	0.141469256966	0.4625
58	Lung_spl3	2	0.558354986253	0.136345447932	0.4
58	Lung_spl2	2	0.560942058104	0.137390486246	0.5
58	Lung_spl1	2	0.557393789964	0.147074986506	0.5
59	Lung_spl4	5	0.696332491253	0.18427850115	0.452991452991
59	Lung_spl3	5	0.691690371605	0.181520132523	0.474137931034
59	Lung_spl2	5	0.691414286693	0.180157866694	0.415730337079
59	Lung_spl1	5	0.69679973683	0.191204819761	0.406976744186
6	Lung_spl4	3	0.679196424422	0.166586835656	0.44578313253
6	Lung_spl3	3	0.671214281482	0.162393153915	0.412371134021
6	Lung_spl2	3	0.670411331352	0.160967715883	0.454545454545
6	Lung_spl1	3	0.674142288329	0.169220831082	0.338461538462
60	Lung_spl4	2	0.501070818117	0.0337482552313	0.567567567568
60	Lung_spl3	2	0.499010219135	0.00658246408201	0.504424778761
60	Lung_spl2	2	0.501207791782	0.0096804426297	0.569892473118
60	Lung_spl1	2	0.493748315446	0.0285982771468	0.582417582418
61	Lung_spl4	2	0.502535664593	0.0413019287487	0.551401869159
61	Lung_spl3	2	0.500841984765	0.0345127135656	0.48275862069
61	Lung_spl2	2	0.502514767012	0.0335756275199	0.471153846154
61	Lung_spl1	2	0.494931528601	0.0394365665862	0.460869565217
62	Lung_spl4	1	0.1217187291	0.0347424237974	0.0793650793651
62	Lung_spl3	1	0.147756899606	0.0366324053344	0.0454545454545
62	Lung_spl2	1	0.130527257996	0.0395215326841	0.0344827586207
62	Lung_spl1	1	0.154378420983	0.0413485154983	0.0714285714286
63	Lung_spl4	5	0.820852162187	0.0705740381698	0.414414414414
63	Lung_spl3	5	0.813286152756	0.070945057249	0.439655172414
63	Lung_spl2	5	0.807421981977	0.0767294205139	0.422907488987
63	Lung_spl1	5	0.818709661582	0.0749808288975	0.359447004608
64	Lung_spl4	4	0.767640520205	0.0563732090854	0.391891891892
64	Lung_spl3	4	0.754829154796	0.0600994685246	0.4375
64	Lung_spl2	4	0.744080006848	0.0592318703042	0.40756302521
64	Lung_spl1	4	0.755524397243	0.0525993459905	0.348837209302
65	Lung_spl4	2	0.545519972605	0.124611786188	0.414414414414
65	Lung_spl3	2	0.543936880975	0.123038029164	0.460526315789
65	Lung_spl2	2	0.54544300299	0.122478960981	0.521739130435
65	Lung_spl1	2	0.540429585748	0.129698468629	0.440789473684
66	Lung_spl4	2	0.500278261799	0.0275510250953	0.302521008403
66	Lung_spl3	2	0.499935892463	0.0306537831763	0.446666666667
66	Lung_spl2	2	0.502064672186	0.0324203217388	0.512345679012
66	Lung_spl1	2	0.494110612302	0.0356620104829	0.428571428571
67	Lung_spl4	2	0.507047567953	0.0588289252677	0.470588235294
67	Lung_spl3	2	0.504071575698	0.0472565588586	0.507246376812
67	Lung_spl2	2	0.506008419854	0.0473371866231	0.5
67	Lung_spl1	2	0.499104669341	0.0548271219888	0.520547945205
68	Lung_spl4	2	0.509320636755	0.0647542279049	0.506172839506
68	Lung_spl3	2	0.506884698314	0.0573136566432	0.5
68	Lung_spl2	2	0.508431141529	0.0567300654312	0.410256410256
68	Lung_spl1	2	0.50233140315	0.0659690328561	0.53488372093
69	Lung_spl4	2	0.50165989274	0.0385274734659	0.504
69	Lung_spl3	2	0.498960417291	0.0100029979396	0.569105691057
69	Lung_spl2	2	0.500931647779	0.0152840534172	0.506493506494
69	Lung_spl1	2	0.493748447425	0.0311132852763	0.494949494949
7	Lung_spl4	2	0.501692858876	0.0385511349784	0.54748603352
7	Lung_spl3	2	0.498875800194	0.00696469221751	0.463414634146
7	Lung_spl2	2	0.501246974006	0.0100230595562	0.566666666667
7	Lung_spl1	2	0.493800192837	0.0297324258601	0.524064171123
70	Lung_spl4	2	0.502306041201	0.0421218311398	0.478571428571
70	Lung_spl3	2	0.499178430527	0.0201479330008	0.52
70	Lung_spl2	2	0.500843076988	0.0203060569834	0.458333333333
70	Lung_spl1	2	0.494136573626	0.0336811181888	0.580952380952
71	Lung_spl4	4	0.728204487735	0.13021753627	0.431034482759
71	Lung_spl3	4	0.718135386465	0.12705723581	0.442307692308
71	Lung_spl2	4	0.710469814229	0.124804648742	0.363636363636
71	Lung_spl1	4	0.719985787264	0.132219879429	0.388888888889
72	Lung_spl4	4	0.74879154152	0.0765760188831	0.396551724138
72	Lung_spl3	4	0.733785446147	0.0751091031839	0.415094339623
72	Lung_spl2	4	0.723382643163	0.0716345704931	0.352941176471
72	Lung_spl1	4	0.734282997116	0.0772022906951	0.363636363636
73	Lung_spl4	5	0.864152032688	0.0572344674385	0.48635235732
73	Lung_spl3	5	0.854931876209	0.057845675316	0.39552238806
73	Lung_spl2	5	0.854043648457	0.0662058536746	0.420187793427
73	Lung_spl1	5	0.872432630198	0.0585864680468	0.471962616822
74	Lung_spl4	2	0.504359251506	0.0521988604176	0.497354497354
74	Lung_spl3	2	0.500987784333	0.00857694688534	0.539845758355
74	Lung_spl2	2	0.503267737082	0.0129161146929	0.56783919598
74	Lung_spl1	2	0.496137893333	0.0404923654078	0.496368038741
75	Lung_spl4	2	0.517501740359	0.0844622383746	0.464516129032
75	Lung_spl3	2	0.514704720772	0.0777864821507	0.505617977528
75	Lung_spl2	2	0.515963895704	0.075895146215	0.39552238806
75	Lung_spl1	2	0.511043012627	0.0873795055592	0.533783783784
76	Lung_spl4	2	0.501507229407	0.0378610104039	0.51871657754
76	Lung_spl3	2	0.498742268439	0.00623821601918	0.520710059172
76	Lung_spl2	2	0.500787191301	0.00891690284954	0.525179856115
76	Lung_spl1	2	0.493323399851	0.0251122197584	0.543624161074
77	Lung_spl4	2	0.505050515151	0.0532548395283	0.455696202532
77	Lung_spl3	2	0.501317006069	0.0344035881226	0.543209876543
77	Lung_spl2	2	0.503225569714	0.0344784459462	0.518072289157
77	Lung_spl1	2	0.496672661563	0.0465186657748	0.485294117647
78	Lung_spl4	2	0.503664183413	0.0474360443047	0.505617977528
78	Lung_spl3	2	0.500471890617	0.0310988745905	0.484848484848
78	Lung_spl2	2	0.502417014089	0.032300872388	0.488888888889
78	Lung_spl1	2	0.495173826496	0.0394954480238	0.551282051282
79	Lung_spl4	2	0.518350285035	0.0760738146999	0.222222222222
79	Lung_spl3	2	0.517693030043	0.0739632333873	0.583333333333
79	Lung_spl2	2	0.518856079187	0.0713949340896	0.526315789474
79	Lung_spl1	2	0.512019544687	0.0782984927991	0.5
8	Lung_spl4	2	0.50280506967	0.0456005485719	0.521428571429
8	Lung_spl3	2	0.498657175963	0.00659052809077	0.466101694915
8	Lung_spl2	2	0.500858017693	0.00906553057284	0.560209424084
8	Lung_spl1	2	0.493628556863	0.0286644058123	0.519774011299
80	Lung_spl4	2	0.519242423505	0.0766455596236	0.2
80	Lung_spl3	2	0.517870018153	0.0721845834477	0.333333333333
80	Lung_spl2	2	0.519517540931	0.0706260839814	0.388888888889
80	Lung_spl1	2	0.513129391407	0.0765646977285	0.4
81	Lung_spl4	2	0.510909394537	0.0698081700485	0.494505494505
81	Lung_spl3	2	0.508268770082	0.0621848109534	0.458333333333
81	Lung_spl2	2	0.510009764872	0.0623890577293	0.509933774834
81	Lung_spl1	2	0.503607701592	0.0689677555837	0.432258064516
82	Lung_spl4	2	0.501777057823	0.0402682906286	0.474285714286
82	Lung_spl3	2	0.498948118684	0.0154115851012	0.530864197531
82	Lung_spl2	2	0.500695197581	0.0149292767146	0.496551724138
82	Lung_spl1	2	0.493708007964	0.0304678068185	0.54609929078
83	Lung_spl4	2	0.503905758889	0.0511941502455	0.461538461538
83	Lung_spl3	2	0.499866030219	0.00768747477441	0.541984732824
83	Lung_spl2	2	0.502100444864	0.0110778206416	0.543209876543
83	Lung_spl1	2	0.494434112761	0.0316736048374	0.514170040486
84	Lung_spl4	2	0.500991435613	0.0364194937236	0.461016949153
84	Lung_spl3	2	0.498017226237	0.0100518031593	0.473520249221
84	Lung_spl2	2	0.499872600913	0.0116013947722	0.520689655172
84	Lung_spl1	2	0.49258780473	0.0239174006801	0.513333333333
85	Lung_spl4	2	0.504567597147	0.0495641546034	0.563636363636
85	Lung_spl3	2	0.501366772738	0.0303152571379	0.597014925373
85	Lung_spl2	2	0.503230842824	0.0321902364244	0.392156862745
85	Lung_spl1	2	0.496821357714	0.0469049756063	0.5
86	Lung_spl4	2	0.581398121104	0.154599852482	0.507042253521
86	Lung_spl3	2	0.576470611334	0.148747857877	0.384615384615
86	Lung_spl2	2	0.578466790856	0.149470702264	0.491803278689
86	Lung_spl1	2	0.576368839017	0.159522481636	0.423728813559
87	Lung_spl4	1	0.121677947177	0.034405036824	0.0721649484536
87	Lung_spl3	1	0.149090098492	0.0381547243145	0.147368421053
87	Lung_spl2	1	0.131222420242	0.0405562572511	0.104651162791
87	Lung_spl1	1	0.155374956789	0.0430486533179	0.152777777778
88	Lung_spl4	2	0.503851134211	0.0428204700206	0.347368421053
88	Lung_spl3	2	0.501749620375	0.0341849502749	0.237113402062
88	Lung_spl2	2	0.503701816845	0.0324601100662	0.27380952381
88	Lung_spl1	2	0.496029956245	0.0354575372002	0.313432835821
89	Lung_spl4	2	0.539696273458	0.118480233249	0.573033707865
89	Lung_spl3	2	0.535691315079	0.11142203575	0.363636363636
89	Lung_spl2	2	0.539013365503	0.114094909475	0.439393939394
89	Lung_spl1	2	0.53513137286	0.124616231729	0.480263157895
9	Lung_spl4	4	0.751573450235	0.0379824091364	0.402985074627
9	Lung_spl3	4	0.734322929349	0.0389994441805	0.391534391534
9	Lung_spl2	4	0.722739489889	0.0296932239243	0.327067669173
9	Lung_spl1	4	0.735788163164	0.0232543839621	0.367816091954
90	Lung_spl4	2	0.554502838022	0.134550266172	0.563218390805
90	Lung_spl3	2	0.549843646074	0.12773171958	0.366336633663
90	Lung_spl2	2	0.552870573413	0.129922207602	0.447154471545
90	Lung_spl1	2	0.549938758298	0.140510737727	0.464968152866
91	Lung_spl4	2	0.500452702103	0.0296353264368	0.531034482759
91	Lung_spl3	2	0.498720253622	0.0152433679809	0.5
91	Lung_spl2	2	0.500711700214	0.0167756737291	0.558333333333
91	Lung_spl1	2	0.493716549373	0.0326283816259	0.428571428571
92	Lung_spl4	2	0.5411167478	0.120007864972	0.490740740741
92	Lung_spl3	2	0.537588620236	0.114500950792	0.46511627907
92	Lung_spl2	2	0.539134386887	0.114591849793	0.481481481481
92	Lung_spl1	2	0.534728677248	0.123042578663	0.4125
93	Lung_spl4	2	0.510020841887	0.0669325327064	0.42
93	Lung_spl3	2	0.508397329407	0.0614274940207	0.516129032258
93	Lung_spl2	2	0.510085057676	0.0603958471353	0.533333333333
93	Lung_spl1	2	0.503329375093	0.0675819884976	0.5
94	Lung_spl4	2	0.502856505082	0.0444324551788	0.59375
94	Lung_spl3	2	0.499283787814	0.011650814923	0.492537313433
94	Lung_spl2	2	0.501311919045	0.0123936147138	0.578947368421
94	Lung_spl1	2	0.494463955793	0.0337969173794	0.582089552239
95	Lung_spl4	2	0.546976704033	0.125633798714	0.483870967742
95	Lung_spl3	2	0.544448877015	0.122329730652	0.487804878049
95	Lung_spl2	2	0.5453318045	0.119913208375	0.373134328358
95	Lung_spl1	2	0.541583583309	0.130646074008	0.482352941176
96	Lung_spl4	2	0.512953612735	0.0742200907046	0.372881355932
96	Lung_spl3	2	0.510544156464	0.0663857317346	0.55
96	Lung_spl2	2	0.51259823922	0.0669142392508	0.407407407407
96	Lung_spl1	2	0.506120757096	0.0744649869736	0.575757575758
97	Lung_spl4	2	0.504847273241	0.0510685548432	0.544117647059
97	Lung_spl3	2	0.502499007409	0.0416945190369	0.451612903226
97	Lung_spl2	2	0.50401981965	0.0399522841796	0.490196078431
97	Lung_spl1	2	0.496987901778	0.047558755305	0.55
98	Lung_spl4	2	0.50382408993	0.0478501554804	0.508196721311
98	Lung_spl3	2	0.501207113285	0.0335053764943	0.477611940299
98	Lung_spl2	2	0.503087179294	0.0346879230628	0.537037037037
98	Lung_spl1	2	0.496446871116	0.0453072600743	0.545454545455
99	Lung_spl4	2	0.50120844319	0.0358755655365	0.504761904762
99	Lung_spl3	2	0.499070736465	0.0243937439393	0.450602409639
99	Lung_spl2	2	0.500464635269	0.0228127361195	0.486005089059
99	Lung_spl1	2	0.493761392548	0.0343013429265	0.467966573816


==> figs/pyclone/sim1_pyclone/sim1_result.tsv <==
mutation_id	sample_id	cluster_id	cellular_prevalence	cellular_prevalence_std	variant_allele_frequency
1	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
10	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
11	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
12	sim1_spl1	1	4.21878197665e-05	2.64427984049e-05	0.0
13	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
14	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
15	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
16	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
17	sim1_spl1	1	4.52877601907e-05	0.000165076348701	0.0
18	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
19	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
2	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
20	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
21	sim1_spl1	2	0.685144141494	0.236986549266	0.549839228296
22	sim1_spl1	2	0.687954316778	0.237911234608	0.532544378698
23	sim1_spl1	2	0.68891470175	0.238410967902	0.522471910112
24	sim1_spl1	2	0.697398681099	0.23976948171	0.455331412104
25	sim1_spl1	2	0.686919927569	0.237620338445	0.54012345679
26	sim1_spl1	2	0.688471310416	0.238318312921	0.51935483871
27	sim1_spl1	2	0.689863460664	0.238694005921	0.518348623853
28	sim1_spl1	2	0.69160084985	0.239086439216	0.5
29	sim1_spl1	2	0.68606305484	0.237083609836	0.555214723926
3	sim1_spl1	1	4.55296822504e-05	0.000175895432115	0.0
30	sim1_spl1	2	0.690005418104	0.238650854958	0.529411764706
31	sim1_spl1	2	0.698905305566	0.240260230694	0.456233421751
32	sim1_spl1	2	0.699595499401	0.240059609042	0.460490463215
33	sim1_spl1	2	0.69067629183	0.238942680151	0.511904761905
34	sim1_spl1	2	0.685410327131	0.23682530619	0.551724137931
35	sim1_spl1	2	0.692066713024	0.239268237453	0.501199040767
36	sim1_spl1	2	0.693260315066	0.23940413059	0.516209476309
37	sim1_spl1	2	0.685570822527	0.236935966452	0.555555555556
38	sim1_spl1	2	0.692912218204	0.239451827669	0.482084690554
39	sim1_spl1	2	0.689878942886	0.238733789202	0.516666666667
4	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
40	sim1_spl1	2	0.689959990622	0.238449805052	0.512903225806
41	sim1_spl1	2	0.695876466427	0.240055722862	0.465189873418
42	sim1_spl1	2	0.693518829469	0.23950597428	0.493630573248
43	sim1_spl1	2	0.695021023324	0.239710694931	0.469879518072
44	sim1_spl1	2	0.69016603168	0.238779423085	0.512195121951
45	sim1_spl1	2	0.694992036487	0.240094699919	0.473684210526
46	sim1_spl1	2	0.695661644976	0.239910163325	0.472067039106
47	sim1_spl1	2	0.689043997455	0.238427377654	0.520512820513
48	sim1_spl1	2	0.692675729681	0.239321914705	0.497549019608
49	sim1_spl1	2	0.692672381012	0.239406474843	0.498765432099
5	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
50	sim1_spl1	2	0.696286787043	0.240171500955	0.471604938272
51	sim1_spl1	2	0.69874558315	0.240008469129	0.455782312925
52	sim1_spl1	2	0.694497164379	0.239601499533	0.503496503497
53	sim1_spl1	2	0.690184485369	0.238724272029	0.516209476309
54	sim1_spl1	2	0.693152689655	0.239420352959	0.483173076923
55	sim1_spl1	2	0.690962328484	0.239040016056	0.5
56	sim1_spl1	2	0.693133898636	0.239222149753	0.511475409836
57	sim1_spl1	2	0.688592256183	0.23833311399	0.515873015873
58	sim1_spl1	2	0.694944546499	0.239537206055	0.465425531915
59	sim1_spl1	2	0.691526779669	0.238970507299	0.509375
6	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
60	sim1_spl1	2	0.691928456286	0.239031135704	0.509433962264
61	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
62	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
63	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
64	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
65	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
66	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
67	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
68	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
69	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
7	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
70	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
71	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
72	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
73	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
74	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
75	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
76	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
77	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
78	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
79	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
8	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
80	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0
9	sim1_spl1	1	4.1596540819e-05	1.59282019568e-18	0.0


==> figs/pyclone/sim2_pyclone/sim2_result.tsv <==
mutation_id	sample_id	cluster_id	cellular_prevalence	cellular_prevalence_std	variant_allele_frequency
1	sim2_spl4	7	0.131265563398	0.0358475917236	0.0791788856305
1	sim2_spl1	7	0.605440659953	0.00909234354082	0.601604278075
1	sim2_spl2	7	0.366440636443	0.098562039958	0.20424403183
1	sim2_spl3	7	0.769967831882	0.238596834924	0.456790123457
10	sim2_spl4	2	0.61295032856	0.00743561409875	0.603076923077
10	sim2_spl1	2	0.60645884836	0.00648960410624	0.634328358209
10	sim2_spl2	2	0.769801341361	0.0058364720535	0.782051282051
10	sim2_spl3	2	0.875347398326	0.00452186591573	0.88654353562
100	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
100	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
100	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
100	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
101	sim2_spl4	5	0.321003932004	0.0972151734389	0.156488549618
101	sim2_spl1	5	0.799622520829	0.214785210044	0.479784366577
101	sim2_spl2	5	0.776670927781	0.189081241724	0.456026058632
101	sim2_spl3	5	0.640695583758	0.00896172308205	0.626016260163
102	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
102	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
102	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
102	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
103	sim2_spl4	5	0.321077437853	0.0971324503491	0.174721189591
103	sim2_spl1	5	0.800024480787	0.214466400836	0.415204678363
103	sim2_spl2	5	0.776956136224	0.189172634047	0.488524590164
103	sim2_spl3	5	0.640722281337	0.00947287599987	0.635451505017
104	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
104	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
104	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
104	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
105	sim2_spl4	5	0.320994628992	0.0971603976655	0.227586206897
105	sim2_spl1	5	0.799698163218	0.214835575888	0.504
105	sim2_spl2	5	0.776774596424	0.188952685881	0.417142857143
105	sim2_spl3	5	0.640648454083	0.00901746130657	0.644827586207
106	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
106	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
106	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
106	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
107	sim2_spl4	5	0.320938304702	0.0971793188951	0.220670391061
107	sim2_spl1	5	0.799632413276	0.214768074138	0.506666666667
107	sim2_spl2	5	0.776402386568	0.189223824503	0.425641025641
107	sim2_spl3	5	0.64056582994	0.00908306887517	0.602888086643
108	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
108	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
108	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
108	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
109	sim2_spl4	5	0.321005420109	0.0971813586152	0.202166064982
109	sim2_spl1	5	0.799479162678	0.214918888449	0.489614243323
109	sim2_spl2	5	0.777426692909	0.188540504086	0.401234567901
109	sim2_spl3	5	0.64072404294	0.00902201106915	0.649456521739
11	sim2_spl4	7	0.131136764341	0.0358308268441	0.110726643599
11	sim2_spl1	7	0.605523721628	0.00908449997674	0.631399317406
11	sim2_spl2	7	0.36633254623	0.0989246205811	0.195530726257
11	sim2_spl3	7	0.768281903357	0.238979808598	0.479695431472
110	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
110	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
110	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
110	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
111	sim2_spl4	5	0.320995492461	0.097246550745	0.21568627451
111	sim2_spl1	5	0.799581232381	0.214778830068	0.433774834437
111	sim2_spl2	5	0.776427763859	0.189155238527	0.43853820598
111	sim2_spl3	5	0.640660559505	0.00896083367864	0.654411764706
112	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
112	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
112	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
112	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
113	sim2_spl4	5	0.321250228448	0.0971289451539	0.206896551724
113	sim2_spl1	5	0.798490984745	0.215340477307	0.534722222222
113	sim2_spl2	5	0.777389283209	0.188781610825	0.466898954704
113	sim2_spl3	5	0.640836579729	0.00920592411735	0.670694864048
114	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
114	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
114	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
114	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
115	sim2_spl4	5	0.321031292904	0.0971486019399	0.196551724138
115	sim2_spl1	5	0.799830279179	0.214694127403	0.476780185759
115	sim2_spl2	5	0.776846065955	0.188935146271	0.443609022556
115	sim2_spl3	5	0.640653065111	0.00896160667926	0.630718954248
116	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
116	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
116	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
116	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
117	sim2_spl4	5	0.321047692985	0.0971589627626	0.21270718232
117	sim2_spl1	5	0.79984565706	0.214705169384	0.449838187702
117	sim2_spl2	5	0.776381659467	0.189216278818	0.434131736527
117	sim2_spl3	5	0.640562648312	0.0090170296635	0.615384615385
118	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
118	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
118	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
118	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
119	sim2_spl4	5	0.321187222671	0.0970699269002	0.169230769231
119	sim2_spl1	5	0.799756458999	0.214716404708	0.4375
119	sim2_spl2	5	0.777543446886	0.188602452368	0.436201780415
119	sim2_spl3	5	0.640749471871	0.00898407735233	0.651567944251
12	sim2_spl4	2	0.61295032856	0.00743561409875	0.621359223301
12	sim2_spl1	2	0.60645884836	0.00648960410624	0.604651162791
12	sim2_spl2	2	0.769801341361	0.0058364720535	0.793103448276
12	sim2_spl3	2	0.875347398326	0.00452186591573	0.875
120	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
120	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
120	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
120	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
121	sim2_spl4	8	0.103291918332	0.00441465319992	0.0743494423792
121	sim2_spl1	8	0.266018142897	0.00393694964134	0.141274238227
121	sim2_spl2	8	0.220835014945	0.00487132433351	0.124579124579
121	sim2_spl3	8	0.101727290963	0.00362019634035	0.0521739130435
122	sim2_spl4	8	0.104629050181	0.0166447790375	0.138181818182
122	sim2_spl1	8	0.267973196907	0.0257883357997	0.278236914601
122	sim2_spl2	8	0.222046192871	0.018546837438	0.23828125
122	sim2_spl3	8	0.102634598753	0.0123926460381	0.128205128205
123	sim2_spl4	8	0.103291918332	0.00441465319992	0.0763888888889
123	sim2_spl1	8	0.266018142897	0.00393694964134	0.132564841499
123	sim2_spl2	8	0.220835014945	0.00487132433351	0.106557377049
123	sim2_spl3	8	0.101727290963	0.00362019634035	0.0537313432836
124	sim2_spl4	8	0.104021878489	0.0117714716707	0.117088607595
124	sim2_spl1	8	0.266925634432	0.0168744364231	0.276967930029
124	sim2_spl2	8	0.221468458084	0.013050690277	0.228723404255
124	sim2_spl3	8	0.102383485763	0.0116468223275	0.140401146132
125	sim2_spl4	8	0.103291918332	0.00441465319992	0.0551181102362
125	sim2_spl1	8	0.266018142897	0.00393694964134	0.125373134328
125	sim2_spl2	8	0.220835014945	0.00487132433351	0.104294478528
125	sim2_spl3	8	0.101727290963	0.00362019634035	0.0520446096654
126	sim2_spl4	8	0.103335968543	0.00482669330319	0.106017191977
126	sim2_spl1	8	0.266188736311	0.00851983900544	0.247978436658
126	sim2_spl2	8	0.220833140022	0.00487221720958	0.24024024024
126	sim2_spl3	8	0.101737646217	0.00366353792226	0.072202166065
127	sim2_spl4	8	0.103291918332	0.00441465319992	0.0563798219585
127	sim2_spl1	8	0.266018142897	0.00393694964134	0.146814404432
127	sim2_spl2	8	0.220835014945	0.00487132433351	0.11811023622
127	sim2_spl3	8	0.101727290963	0.00362019634035	0.0526315789474
128	sim2_spl4	8	0.103390899323	0.00589061693641	0.126099706745
128	sim2_spl1	8	0.26630593587	0.00991868583188	0.25
128	sim2_spl2	8	0.220989328353	0.00797893931884	0.222520107239
128	sim2_spl3	8	0.101821969811	0.00468570863491	0.111888111888
129	sim2_spl4	8	0.103291918332	0.00441465319992	0.0449438202247
129	sim2_spl1	8	0.266018142897	0.00393694964134	0.156010230179
129	sim2_spl2	8	0.220835014945	0.00487132433351	0.10094637224
129	sim2_spl3	8	0.101727290963	0.00362019634035	0.0479452054795
13	sim2_spl4	7	0.131875741862	0.0369670378204	0.106628242075
13	sim2_spl1	7	0.605873376511	0.00935196254289	0.617250673854
13	sim2_spl2	7	0.367676745914	0.100423960681	0.284090909091
13	sim2_spl3	7	0.766522975876	0.238775897553	0.463258785942
130	sim2_spl4	8	0.103291918332	0.00441465319992	0.103571428571
130	sim2_spl1	8	0.266018142897	0.00393694964134	0.241379310345
130	sim2_spl2	8	0.220835014945	0.00487132433351	0.228228228228
130	sim2_spl3	8	0.101727290963	0.00362019634035	0.0833333333333
131	sim2_spl4	8	0.103291918332	0.00441465319992	0.0415430267062
131	sim2_spl1	8	0.266018142897	0.00393694964134	0.138408304498
131	sim2_spl2	8	0.220835014945	0.00487132433351	0.132231404959
131	sim2_spl3	8	0.101727290963	0.00362019634035	0.0515759312321
132	sim2_spl4	8	0.103300058255	0.00442723188773	0.0900321543408
132	sim2_spl1	8	0.266173630418	0.00803474526606	0.243636363636
132	sim2_spl2	8	0.220844558436	0.00490851606732	0.216710182768
132	sim2_spl3	8	0.101752933503	0.00378687394377	0.110465116279
133	sim2_spl4	8	0.103291918332	0.00441465319992	0.0666666666667
133	sim2_spl1	8	0.266018142897	0.00393694964134	0.148264984227
133	sim2_spl2	8	0.220835014945	0.00487132433351	0.0914127423823
133	sim2_spl3	8	0.101727290963	0.00362019634035	0.0415224913495
134	sim2_spl4	8	0.103324753348	0.00461297819981	0.100313479624
134	sim2_spl1	8	0.266036655336	0.00404383539985	0.268987341772
134	sim2_spl2	8	0.220975284015	0.00804050937429	0.233160621762
134	sim2_spl3	8	0.10175417768	0.0038035799549	0.0744680851064
135	sim2_spl4	8	0.103291918332	0.00441465319992	0.0394736842105
135	sim2_spl1	8	0.266018142897	0.00393694964134	0.150579150579
135	sim2_spl2	8	0.220835014945	0.00487132433351	0.0916666666667
135	sim2_spl3	8	0.101727290963	0.00362019634035	0.0602409638554
136	sim2_spl4	8	0.103373746736	0.00488289501386	0.100346020761
136	sim2_spl1	8	0.266098564471	0.00513921488279	0.202247191011
136	sim2_spl2	8	0.221172009364	0.0110209455205	0.236686390533
136	sim2_spl3	8	0.101849373349	0.00527464954352	0.0934844192635
137	sim2_spl4	8	0.103291918332	0.00441465319992	0.0671834625323
137	sim2_spl1	8	0.266018142897	0.00393694964134	0.133928571429
137	sim2_spl2	8	0.220835014945	0.00487132433351	0.105882352941
137	sim2_spl3	8	0.101727290963	0.00362019634035	0.0496688741722
138	sim2_spl4	8	0.10337780972	0.00514487098366	0.107894736842
138	sim2_spl1	8	0.266350752669	0.0111687735031	0.270440251572
138	sim2_spl2	8	0.22083238007	0.00487350131841	0.246153846154
138	sim2_spl3	8	0.101772211973	0.00393404022876	0.0821428571429
139	sim2_spl4	8	0.103291918332	0.00441465319992	0.0388349514563
139	sim2_spl1	8	0.266018142897	0.00393694964134	0.109792284866
139	sim2_spl2	8	0.220835014945	0.00487132433351	0.110778443114
139	sim2_spl3	8	0.101727290963	0.00362019634035	0.034188034188
14	sim2_spl4	2	0.61295032856	0.00743561409875	0.63202247191
14	sim2_spl1	2	0.60645884836	0.00648960410624	0.606770833333
14	sim2_spl2	2	0.769801341361	0.0058364720535	0.758620689655
14	sim2_spl3	2	0.875347398326	0.00452186591573	0.879194630872
140	sim2_spl4	8	0.103291918332	0.00441465319992	0.0996677740864
140	sim2_spl1	8	0.266018142897	0.00393694964134	0.249275362319
140	sim2_spl2	8	0.220835014945	0.00487132433351	0.251533742331
140	sim2_spl3	8	0.101727290963	0.00362019634035	0.110429447853
141	sim2_spl4	8	0.103291918332	0.00441465319992	0.0524934383202
141	sim2_spl1	8	0.266018142897	0.00393694964134	0.0936329588015
141	sim2_spl2	8	0.220835014945	0.00487132433351	0.0856164383562
141	sim2_spl3	8	0.101727290963	0.00362019634035	0.0467625899281
142	sim2_spl4	8	0.103291918332	0.00441465319992	0.105911330049
142	sim2_spl1	8	0.266018142897	0.00393694964134	0.264084507042
142	sim2_spl2	8	0.220835014945	0.00487132433351	0.219858156028
142	sim2_spl3	8	0.101727290963	0.00362019634035	0.104895104895
143	sim2_spl4	8	0.103291918332	0.00441465319992	0.0302013422819
143	sim2_spl1	8	0.266018142897	0.00393694964134	0.128865979381
143	sim2_spl2	8	0.220835014945	0.00487132433351	0.104
143	sim2_spl3	8	0.101727290963	0.00362019634035	0.046439628483
144	sim2_spl4	8	0.103291918332	0.00441465319992	0.0970873786408
144	sim2_spl1	8	0.266018142897	0.00393694964134	0.250645994832
144	sim2_spl2	8	0.220835014945	0.00487132433351	0.228650137741
144	sim2_spl3	8	0.101727290963	0.00362019634035	0.113702623907
145	sim2_spl4	8	0.103291918332	0.00441465319992	0.0576441102757
145	sim2_spl1	8	0.266018142897	0.00393694964134	0.134897360704
145	sim2_spl2	8	0.220835014945	0.00487132433351	0.119777158774
145	sim2_spl3	8	0.101727290963	0.00362019634035	0.0549828178694
146	sim2_spl4	8	0.103283060645	0.00443404628888	0.103542234332
146	sim2_spl1	8	0.266077945238	0.00480417536948	0.235616438356
146	sim2_spl2	8	0.220935885836	0.0066324864292	0.237142857143
146	sim2_spl3	8	0.101753965659	0.00384573194812	0.0796178343949
147	sim2_spl4	8	0.103291918332	0.00441465319992	0.0687022900763
147	sim2_spl1	8	0.266018142897	0.00393694964134	0.16015625
147	sim2_spl2	8	0.220835014945	0.00487132433351	0.0955223880597
147	sim2_spl3	8	0.101727290963	0.00362019634035	0.0759878419453
148	sim2_spl4	8	0.140806600063	0.0743537860045	0.15671641791
148	sim2_spl1	8	0.353163218122	0.154880531096	0.326086956522
148	sim2_spl2	8	0.26915278533	0.0980875898373	0.244565217391
148	sim2_spl3	8	0.163781945861	0.118841723365	0.152647975078
149	sim2_spl4	8	0.103291918332	0.00441465319992	0.0569306930693
149	sim2_spl1	8	0.266018142897	0.00393694964134	0.154855643045
149	sim2_spl2	8	0.220835014945	0.00487132433351	0.110429447853
149	sim2_spl3	8	0.101727290963	0.00362019634035	0.0493150684932
15	sim2_spl4	7	0.131158645688	0.0358257324799	0.083135391924
15	sim2_spl1	7	0.605515638863	0.00909095993304	0.621134020619
15	sim2_spl2	7	0.366384178027	0.0989491375253	0.218836565097
15	sim2_spl3	7	0.767932700574	0.239130750862	0.494680851064
150	sim2_spl4	8	0.103363078359	0.00495761964416	0.0792349726776
150	sim2_spl1	8	0.266221105054	0.00926618680372	0.237704918033
150	sim2_spl2	8	0.221104891446	0.00981046949991	0.21613832853
150	sim2_spl3	8	0.101760589683	0.00383119531473	0.0852941176471
151	sim2_spl4	8	0.103291918332	0.00441465319992	0.0249221183801
151	sim2_spl1	8	0.266018142897	0.00393694964134	0.1388101983
151	sim2_spl2	8	0.220835014945	0.00487132433351	0.1
151	sim2_spl3	8	0.101727290963	0.00362019634035	0.0284697508897
152	sim2_spl4	8	0.103291918332	0.00441465319992	0.114982578397
152	sim2_spl1	8	0.266018142897	0.00393694964134	0.233502538071
152	sim2_spl2	8	0.220835014945	0.00487132433351	0.212121212121
152	sim2_spl3	8	0.101727290963	0.00362019634035	0.0709219858156
153	sim2_spl4	8	0.103264680182	0.00454069555386	0.0388692579505
153	sim2_spl1	8	0.266021395862	0.00394356926517	0.134048257373
153	sim2_spl2	8	0.220740853243	0.00637459209211	0.0574712643678
153	sim2_spl3	8	0.101707466361	0.00371686871677	0.0311418685121
154	sim2_spl4	8	0.103308675518	0.00446325309887	0.101045296167
154	sim2_spl1	8	0.266078953317	0.00477354648037	0.218023255814
154	sim2_spl2	8	0.220858885436	0.00495672266863	0.169811320755
154	sim2_spl3	8	0.101761856719	0.00389380279275	0.0752688172043
155	sim2_spl4	8	0.103291918332	0.00441465319992	0.0561224489796
155	sim2_spl1	8	0.266018142897	0.00393694964134	0.14164305949
155	sim2_spl2	8	0.220835014945	0.00487132433351	0.101063829787
155	sim2_spl3	8	0.101727290963	0.00362019634035	0.0574324324324
156	sim2_spl4	8	0.103470066032	0.00677957815668	0.137662337662
156	sim2_spl1	8	0.26612289285	0.00630499567705	0.252279635258
156	sim2_spl2	8	0.221078707993	0.00895463430198	0.20782396088
156	sim2_spl3	8	0.101841685056	0.00470617261133	0.121863799283
157	sim2_spl4	8	0.103291918332	0.00441465319992	0.0753246753247
157	sim2_spl1	8	0.266018142897	0.00393694964134	0.151975683891
157	sim2_spl2	8	0.220835014945	0.00487132433351	0.102189781022
157	sim2_spl3	8	0.101727290963	0.00362019634035	0.0383631713555
158	sim2_spl4	8	0.103390867901	0.00619371891347	0.111764705882
158	sim2_spl1	8	0.266225479144	0.00996044670384	0.294303797468
158	sim2_spl2	8	0.220838535191	0.00487115558139	0.219047619048
158	sim2_spl3	8	0.101744635875	0.00368422711408	0.0939226519337
159	sim2_spl4	8	0.103291918332	0.00441465319992	0.0503597122302
159	sim2_spl1	8	0.266018142897	0.00393694964134	0.166666666667
159	sim2_spl2	8	0.220835014945	0.00487132433351	0.0798479087452
159	sim2_spl3	8	0.101727290963	0.00362019634035	0.065963060686
16	sim2_spl4	2	0.614041488795	0.0116805575484	0.625603864734
16	sim2_spl1	2	0.608974969825	0.0359660240313	0.540897097625
16	sim2_spl2	2	0.769511693698	0.00615286367875	0.745508982036
16	sim2_spl3	2	0.874834896239	0.00605103637899	0.873156342183
160	sim2_spl4	8	0.103397115381	0.00639282333484	0.112781954887
160	sim2_spl1	8	0.266223441389	0.00996116144426	0.275147928994
160	sim2_spl2	8	0.220857070431	0.0049534944854	0.159090909091
160	sim2_spl3	8	0.101808120748	0.00505453705373	0.123324396783
161	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0301003344482
161	sim2_spl1	6	0.463603173767	0.00387226027568	0.434659090909
161	sim2_spl2	6	0.108800074951	0.00304330267969	0.113636363636
161	sim2_spl3	6	0.430299856029	0.00292883137346	0.423728813559
162	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0376712328767
162	sim2_spl1	6	0.463603173767	0.00387226027568	0.247126436782
162	sim2_spl2	6	0.108800074951	0.00304330267969	0.043137254902
162	sim2_spl3	6	0.430299856029	0.00292883137346	0.208333333333
163	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0310559006211
163	sim2_spl1	6	0.463603173767	0.00387226027568	0.5
163	sim2_spl2	6	0.108800074951	0.00304330267969	0.1
163	sim2_spl3	6	0.430299856029	0.00292883137346	0.431578947368
164	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0274390243902
164	sim2_spl1	6	0.463603173767	0.00387226027568	0.252396166134
164	sim2_spl2	6	0.108800074951	0.00304330267969	0.0606060606061
164	sim2_spl3	6	0.430299856029	0.00292883137346	0.177121771218
165	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0243902439024
165	sim2_spl1	6	0.463603173767	0.00387226027568	0.42471042471
165	sim2_spl2	6	0.108800074951	0.00304330267969	0.09
165	sim2_spl3	6	0.430299856029	0.00292883137346	0.408602150538
166	sim2_spl4	6	0.0299755945879	0.00180880226837	0.00802139037433
166	sim2_spl1	6	0.463603173767	0.00387226027568	0.184782608696
166	sim2_spl2	6	0.108800074951	0.00304330267969	0.0505050505051
166	sim2_spl3	6	0.430299856029	0.00292883137346	0.224489795918
167	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0334346504559
167	sim2_spl1	6	0.463603173767	0.00387226027568	0.456834532374
167	sim2_spl2	6	0.108800074951	0.00304330267969	0.104529616725
167	sim2_spl3	6	0.430299856029	0.00292883137346	0.414448669202
168	sim2_spl4	6	0.0299755945879	0.00180880226837	0.014164305949
168	sim2_spl1	6	0.463603173767	0.00387226027568	0.224264705882
168	sim2_spl2	6	0.108800074951	0.00304330267969	0.0350877192982
168	sim2_spl3	6	0.430299856029	0.00292883137346	0.18345323741
169	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0315457413249
169	sim2_spl1	6	0.463603173767	0.00387226027568	0.475
169	sim2_spl2	6	0.108800074951	0.00304330267969	0.0753424657534
169	sim2_spl3	6	0.430299856029	0.00292883137346	0.447619047619
17	sim2_spl4	7	0.131147270363	0.035823118778	0.0762711864407
17	sim2_spl1	7	0.605427719604	0.0090974515989	0.607449856734
17	sim2_spl2	7	0.366511540815	0.0987694570428	0.187301587302
17	sim2_spl3	7	0.76965177503	0.23874754259	0.501182033097
170	sim2_spl4	6	0.0299755945879	0.00180880226837	0.012539184953
170	sim2_spl1	6	0.463603173767	0.00387226027568	0.206557377049
170	sim2_spl2	6	0.108800074951	0.00304330267969	0.0304054054054
170	sim2_spl3	6	0.430299856029	0.00292883137346	0.234567901235
171	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0298507462687
171	sim2_spl1	6	0.463603173767	0.00387226027568	0.4875
171	sim2_spl2	6	0.108800074951	0.00304330267969	0.135531135531
171	sim2_spl3	6	0.430299856029	0.00292883137346	0.430604982206
172	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0149700598802
172	sim2_spl1	6	0.463603173767	0.00387226027568	0.206896551724
172	sim2_spl2	6	0.108800074951	0.00304330267969	0.061433447099
172	sim2_spl3	6	0.430299856029	0.00292883137346	0.222602739726
173	sim2_spl4	6	0.030009692632	0.00237013656576	0.0436137071651
173	sim2_spl1	6	0.463677140394	0.00503711799098	0.514285714286
173	sim2_spl2	6	0.108848753324	0.00372021434199	0.138263665595
173	sim2_spl3	6	0.430581500594	0.0128709830454	0.422535211268
174	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0121580547112
174	sim2_spl1	6	0.463603173767	0.00387226027568	0.237931034483
174	sim2_spl2	6	0.108800074951	0.00304330267969	0.0612244897959
174	sim2_spl3	6	0.430299856029	0.00292883137346	0.219931271478
175	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0173010380623
175	sim2_spl1	6	0.463603173767	0.00387226027568	0.5
175	sim2_spl2	6	0.108800074951	0.00304330267969	0.118090452261
175	sim2_spl3	6	0.430299856029	0.00292883137346	0.413333333333
176	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0104166666667
176	sim2_spl1	6	0.463603173767	0.00387226027568	0.265625
176	sim2_spl2	6	0.108800074951	0.00304330267969	0.0594315245478
176	sim2_spl3	6	0.430299856029	0.00292883137346	0.234501347709
177	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0586419753086
177	sim2_spl1	6	0.463603173767	0.00387226027568	0.465909090909
177	sim2_spl2	6	0.108800074951	0.00304330267969	0.124203821656
177	sim2_spl3	6	0.430299856029	0.00292883137346	0.447916666667
178	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0171919770774
178	sim2_spl1	6	0.463603173767	0.00387226027568	0.225895316804
178	sim2_spl2	6	0.108800074951	0.00304330267969	0.0588235294118
178	sim2_spl3	6	0.430299856029	0.00292883137346	0.239543726236
179	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0251798561151
179	sim2_spl1	6	0.463603173767	0.00387226027568	0.498392282958
179	sim2_spl2	6	0.108800074951	0.00304330267969	0.11421319797
179	sim2_spl3	6	0.430299856029	0.00292883137346	0.503267973856
18	sim2_spl4	2	0.61295032856	0.00743561409875	0.615803814714
18	sim2_spl1	2	0.60645884836	0.00648960410624	0.661764705882
18	sim2_spl2	2	0.769801341361	0.0058364720535	0.758957654723
18	sim2_spl3	2	0.875347398326	0.00452186591573	0.881720430108
180	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0143369175627
180	sim2_spl1	6	0.463603173767	0.00387226027568	0.233766233766
180	sim2_spl2	6	0.108800074951	0.00304330267969	0.0371428571429
180	sim2_spl3	6	0.430299856029	0.00292883137346	0.250847457627
181	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0141242937853
181	sim2_spl1	6	0.463603173767	0.00387226027568	0.478964401294
181	sim2_spl2	6	0.108800074951	0.00304330267969	0.118279569892
181	sim2_spl3	6	0.430299856029	0.00292883137346	0.445012787724
182	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0124223602484
182	sim2_spl1	6	0.463603173767	0.00387226027568	0.265306122449
182	sim2_spl2	6	0.108800074951	0.00304330267969	0.0431266846361
182	sim2_spl3	6	0.430299856029	0.00292883137346	0.218918918919
183	sim2_spl4	6	0.0299755945879	0.00180880226837	0.015873015873
183	sim2_spl1	6	0.463603173767	0.00387226027568	0.527397260274
183	sim2_spl2	6	0.108800074951	0.00304330267969	0.134099616858
183	sim2_spl3	6	0.430299856029	0.00292883137346	0.457894736842
184	sim2_spl4	6	0.0299936153757	0.00199306620886	0.014598540146
184	sim2_spl1	6	0.463538884424	0.00423587684397	0.22
184	sim2_spl2	6	0.108936029818	0.00482791391578	0.0869565217391
184	sim2_spl3	6	0.430316899978	0.00563362531848	0.290410958904
185	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0267379679144
185	sim2_spl1	6	0.463603173767	0.00387226027568	0.461832061069
185	sim2_spl2	6	0.108800074951	0.00304330267969	0.0985401459854
185	sim2_spl3	6	0.430299856029	0.00292883137346	0.43853820598
186	sim2_spl4	6	0.0299755945879	0.00180880226837	0.00542005420054
186	sim2_spl1	6	0.463603173767	0.00387226027568	0.230483271375
186	sim2_spl2	6	0.108800074951	0.00304330267969	0.0378787878788
186	sim2_spl3	6	0.430299856029	0.00292883137346	0.17868338558
187	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0221518987342
187	sim2_spl1	6	0.463603173767	0.00387226027568	0.45652173913
187	sim2_spl2	6	0.108800074951	0.00304330267969	0.137829912023
187	sim2_spl3	6	0.430299856029	0.00292883137346	0.382142857143
188	sim2_spl4	6	0.0299755945879	0.00180880226837	0.00611620795107
188	sim2_spl1	6	0.463603173767	0.00387226027568	0.21546961326
188	sim2_spl2	6	0.108800074951	0.00304330267969	0.0664652567976
188	sim2_spl3	6	0.430299856029	0.00292883137346	0.211267605634
189	sim2_spl4	6	0.029986000677	0.00187879105221	0.0200668896321
189	sim2_spl1	6	0.463773894243	0.00833385831281	0.421917808219
189	sim2_spl2	6	0.108833944189	0.00344680183769	0.126923076923
189	sim2_spl3	6	0.430296001078	0.00292892754979	0.450310559006
19	sim2_spl4	7	0.131200155478	0.0358485586571	0.0883977900552
19	sim2_spl1	7	0.605634062462	0.00909979162866	0.633802816901
19	sim2_spl2	7	0.36645683439	0.0992426113077	0.225255972696
19	sim2_spl3	7	0.767282446623	0.239238933186	0.508393285372
190	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0104166666667
190	sim2_spl1	6	0.463603173767	0.00387226027568	0.223097112861
190	sim2_spl2	6	0.108800074951	0.00304330267969	0.0680272108844
190	sim2_spl3	6	0.430299856029	0.00292883137346	0.251633986928
191	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0293333333333
191	sim2_spl1	6	0.463603173767	0.00387226027568	0.457920792079
191	sim2_spl2	6	0.108800074951	0.00304330267969	0.119444444444
191	sim2_spl3	6	0.430299856029	0.00292883137346	0.473520249221
192	sim2_spl4	6	0.0299755945879	0.00180880226837	0.01108033241
192	sim2_spl1	6	0.463603173767	0.00387226027568	0.19794344473
192	sim2_spl2	6	0.108800074951	0.00304330267969	0.0712401055409
192	sim2_spl3	6	0.430299856029	0.00292883137346	0.236526946108
193	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0162601626016
193	sim2_spl1	6	0.463603173767	0.00387226027568	0.422360248447
193	sim2_spl2	6	0.108800074951	0.00304330267969	0.0903225806452
193	sim2_spl3	6	0.430299856029	0.00292883137346	0.450847457627
194	sim2_spl4	6	0.0299755945879	0.00180880226837	0.00393700787402
194	sim2_spl1	6	0.463603173767	0.00387226027568	0.211480362538
194	sim2_spl2	6	0.108800074951	0.00304330267969	0.048632218845
194	sim2_spl3	6	0.430299856029	0.00292883137346	0.219230769231
195	sim2_spl4	6	0.0299784585137	0.00181284023048	0.026936026936
195	sim2_spl1	6	0.463571123324	0.00411054524432	0.448818897638
195	sim2_spl2	6	0.108831680634	0.00330863982122	0.0861111111111
195	sim2_spl3	6	0.430500359741	0.00942119286074	0.422740524781
196	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0126984126984
196	sim2_spl1	6	0.463603173767	0.00387226027568	0.218181818182
196	sim2_spl2	6	0.108800074951	0.00304330267969	0.05
196	sim2_spl3	6	0.430299856029	0.00292883137346	0.170731707317
197	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0196721311475
197	sim2_spl1	6	0.463603173767	0.00387226027568	0.394984326019
197	sim2_spl2	6	0.108800074951	0.00304330267969	0.0897832817337
197	sim2_spl3	6	0.430299856029	0.00292883137346	0.441666666667
198	sim2_spl4	6	0.0299755945879	0.00180880226837	0.00986842105263
198	sim2_spl1	6	0.463603173767	0.00387226027568	0.214511041009
198	sim2_spl2	6	0.108800074951	0.00304330267969	0.0611620795107
198	sim2_spl3	6	0.430299856029	0.00292883137346	0.237430167598
199	sim2_spl4	6	0.0299784585137	0.00181284023048	0.031847133758
199	sim2_spl1	6	0.463571123324	0.00411054524432	0.442577030812
199	sim2_spl2	6	0.108831680634	0.00330863982122	0.115702479339
199	sim2_spl3	6	0.430483708324	0.00871649136562	0.405128205128
2	sim2_spl4	2	0.61295032856	0.00743561409875	0.61320754717
2	sim2_spl1	2	0.60645884836	0.00648960410624	0.615384615385
2	sim2_spl2	2	0.769801341361	0.0058364720535	0.778350515464
2	sim2_spl3	2	0.875347398326	0.00452186591573	0.880733944954
20	sim2_spl4	2	0.61295032856	0.00743561409875	0.608695652174
20	sim2_spl1	2	0.60645884836	0.00648960410624	0.634285714286
20	sim2_spl2	2	0.769801341361	0.0058364720535	0.728813559322
20	sim2_spl3	2	0.875347398326	0.00452186591573	0.868235294118
200	sim2_spl4	6	0.0299755945879	0.00180880226837	0.00898203592814
200	sim2_spl1	6	0.463603173767	0.00387226027568	0.189189189189
200	sim2_spl2	6	0.108800074951	0.00304330267969	0.0664893617021
200	sim2_spl3	6	0.430299856029	0.00292883137346	0.229381443299
21	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0215827338129
21	sim2_spl1	6	0.463603173767	0.00387226027568	0.461325966851
21	sim2_spl2	6	0.108800074951	0.00304330267969	0.0829015544041
21	sim2_spl3	6	0.430299856029	0.00292883137346	0.401002506266
22	sim2_spl4	2	0.61295032856	0.00743561409875	0.567567567568
22	sim2_spl1	2	0.60645884836	0.00648960410624	0.609498680739
22	sim2_spl2	2	0.769801341361	0.0058364720535	0.787798408488
22	sim2_spl3	2	0.875347398326	0.00452186591573	0.875299760192
23	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0357142857143
23	sim2_spl1	6	0.463603173767	0.00387226027568	0.445945945946
23	sim2_spl2	6	0.108800074951	0.00304330267969	0.103274559194
23	sim2_spl3	6	0.430299856029	0.00292883137346	0.425925925926
24	sim2_spl4	2	0.61295032856	0.00743561409875	0.62012987013
24	sim2_spl1	2	0.60645884836	0.00648960410624	0.611111111111
24	sim2_spl2	2	0.769801341361	0.0058364720535	0.791383219955
24	sim2_spl3	2	0.875347398326	0.00452186591573	0.885941644562
25	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0348101265823
25	sim2_spl1	6	0.463603173767	0.00387226027568	0.46511627907
25	sim2_spl2	6	0.108800074951	0.00304330267969	0.0964912280702
25	sim2_spl3	6	0.430299856029	0.00292883137346	0.416901408451
26	sim2_spl4	2	0.61295032856	0.00743561409875	0.598662207358
26	sim2_spl1	2	0.60645884836	0.00648960410624	0.611398963731
26	sim2_spl2	2	0.769801341361	0.0058364720535	0.768545994065
26	sim2_spl3	2	0.875347398326	0.00452186591573	0.867069486405
27	sim2_spl4	6	0.029995726542	0.00204834998397	0.0349854227405
27	sim2_spl1	6	0.463617197769	0.00392185066212	0.484848484848
27	sim2_spl2	6	0.108860043923	0.00409811535122	0.109677419355
27	sim2_spl3	6	0.430459725657	0.0077842936326	0.361413043478
28	sim2_spl4	2	0.61295032856	0.00743561409875	0.592797783934
28	sim2_spl1	2	0.60645884836	0.00648960410624	0.571428571429
28	sim2_spl2	2	0.769801341361	0.0058364720535	0.789297658863
28	sim2_spl3	2	0.875347398326	0.00452186591573	0.865753424658
29	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0310262529833
29	sim2_spl1	6	0.463603173767	0.00387226027568	0.469740634006
29	sim2_spl2	6	0.108800074951	0.00304330267969	0.111464968153
29	sim2_spl3	6	0.430299856029	0.00292883137346	0.431472081218
3	sim2_spl4	7	0.131141077051	0.0358587725726	0.0816831683168
3	sim2_spl1	7	0.605541649172	0.00909285262076	0.614886731392
3	sim2_spl2	7	0.366248987215	0.0990821514653	0.209497206704
3	sim2_spl3	7	0.767930248668	0.239100613601	0.503105590062
30	sim2_spl4	2	0.61295032856	0.00743561409875	0.606356968215
30	sim2_spl1	2	0.60645884836	0.00648960410624	0.643979057592
30	sim2_spl2	2	0.769801341361	0.0058364720535	0.815286624204
30	sim2_spl3	2	0.875347398326	0.00452186591573	0.867612293144
31	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0171232876712
31	sim2_spl1	6	0.463603173767	0.00387226027568	0.479108635097
31	sim2_spl2	6	0.108800074951	0.00304330267969	0.111979166667
31	sim2_spl3	6	0.430299856029	0.00292883137346	0.427692307692
32	sim2_spl4	2	0.61295032856	0.00743561409875	0.601307189542
32	sim2_spl1	2	0.60645884836	0.00648960410624	0.591891891892
32	sim2_spl2	2	0.769801341361	0.0058364720535	0.762755102041
32	sim2_spl3	2	0.875347398326	0.00452186591573	0.89349112426
33	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0154241645244
33	sim2_spl1	6	0.463603173767	0.00387226027568	0.44406779661
33	sim2_spl2	6	0.108800074951	0.00304330267969	0.0929095354523
33	sim2_spl3	6	0.430299856029	0.00292883137346	0.437142857143
34	sim2_spl4	2	0.61295032856	0.00743561409875	0.604519774011
34	sim2_spl1	2	0.60645884836	0.00648960410624	0.597269624573
34	sim2_spl2	2	0.769801341361	0.0058364720535	0.792056074766
34	sim2_spl3	2	0.875347398326	0.00452186591573	0.881215469613
35	sim2_spl4	6	0.0299755945879	0.00180880226837	0.028901734104
35	sim2_spl1	6	0.463603173767	0.00387226027568	0.461165048544
35	sim2_spl2	6	0.108800074951	0.00304330267969	0.0916030534351
35	sim2_spl3	6	0.430299856029	0.00292883137346	0.432132963989
36	sim2_spl4	2	0.61295032856	0.00743561409875	0.641509433962
36	sim2_spl1	2	0.60645884836	0.00648960410624	0.600496277916
36	sim2_spl2	2	0.769801341361	0.0058364720535	0.761306532663
36	sim2_spl3	2	0.875347398326	0.00452186591573	0.903614457831
37	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0225352112676
37	sim2_spl1	6	0.463603173767	0.00387226027568	0.497512437811
37	sim2_spl2	6	0.108800074951	0.00304330267969	0.122324159021
37	sim2_spl3	6	0.430299856029	0.00292883137346	0.44512195122
38	sim2_spl4	2	0.61295032856	0.00743561409875	0.610526315789
38	sim2_spl1	2	0.60645884836	0.00648960410624	0.593673965937
38	sim2_spl2	2	0.769801341361	0.0058364720535	0.757281553398
38	sim2_spl3	2	0.875347398326	0.00452186591573	0.861671469741
39	sim2_spl4	6	0.0304054838687	0.00610996112253	0.0448179271709
39	sim2_spl1	6	0.464372032358	0.0107438030304	0.521226415094
39	sim2_spl2	6	0.109433748442	0.0088707750189	0.1
39	sim2_spl3	6	0.431807479487	0.0275700925575	0.461279461279
4	sim2_spl4	2	0.61295032856	0.00743561409875	0.606965174129
4	sim2_spl1	2	0.60645884836	0.00648960410624	0.632653061224
4	sim2_spl2	2	0.769801341361	0.0058364720535	0.751412429379
4	sim2_spl3	2	0.875347398326	0.00452186591573	0.878125
40	sim2_spl4	2	0.612988733435	0.00763281886365	0.65306122449
40	sim2_spl1	2	0.60639724562	0.00698366526248	0.590570719603
40	sim2_spl2	2	0.769793714244	0.00583668597968	0.76231884058
40	sim2_spl3	2	0.875331510415	0.00454771476025	0.85625
41	sim2_spl4	8	0.103291918332	0.00441465319992	0.0555555555556
41	sim2_spl1	8	0.266018142897	0.00393694964134	0.112903225806
41	sim2_spl2	8	0.220835014945	0.00487132433351	0.117834394904
41	sim2_spl3	8	0.101727290963	0.00362019634035	0.0458452722063
42	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0345744680851
42	sim2_spl1	6	0.463603173767	0.00387226027568	0.441640378549
42	sim2_spl2	6	0.108800074951	0.00304330267969	0.10355987055
42	sim2_spl3	6	0.430299856029	0.00292883137346	0.432506887052
43	sim2_spl4	8	0.103291918332	0.00441465319992	0.039603960396
43	sim2_spl1	8	0.266018142897	0.00393694964134	0.168316831683
43	sim2_spl2	8	0.220835014945	0.00487132433351	0.125340599455
43	sim2_spl3	8	0.101727290963	0.00362019634035	0.0449101796407
44	sim2_spl4	6	0.0301031439265	0.00341182624439	0.0346534653465
44	sim2_spl1	6	0.463871818103	0.00719416940176	0.515267175573
44	sim2_spl2	6	0.109013641763	0.00569689395102	0.12874251497
44	sim2_spl3	6	0.430392319929	0.00363648058176	0.451038575668
45	sim2_spl4	8	0.103291918332	0.00441465319992	0.0859950859951
45	sim2_spl1	8	0.266018142897	0.00393694964134	0.159169550173
45	sim2_spl2	8	0.220835014945	0.00487132433351	0.108108108108
45	sim2_spl3	8	0.101727290963	0.00362019634035	0.0583333333333
46	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0351288056206
46	sim2_spl1	6	0.463603173767	0.00387226027568	0.447653429603
46	sim2_spl2	6	0.108800074951	0.00304330267969	0.117346938776
46	sim2_spl3	6	0.430299856029	0.00292883137346	0.423529411765
47	sim2_spl4	8	0.103291918332	0.00441465319992	0.0542168674699
47	sim2_spl1	8	0.266018142897	0.00393694964134	0.152119700748
47	sim2_spl2	8	0.220835014945	0.00487132433351	0.103448275862
47	sim2_spl3	8	0.101727290963	0.00362019634035	0.0573770491803
48	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0334346504559
48	sim2_spl1	6	0.463603173767	0.00387226027568	0.487684729064
48	sim2_spl2	6	0.108800074951	0.00304330267969	0.0927835051546
48	sim2_spl3	6	0.430299856029	0.00292883137346	0.452887537994
49	sim2_spl4	8	0.103291918332	0.00441465319992	0.0588235294118
49	sim2_spl1	8	0.266018142897	0.00393694964134	0.148325358852
49	sim2_spl2	8	0.220835014945	0.00487132433351	0.106707317073
49	sim2_spl3	8	0.101727290963	0.00362019634035	0.051724137931
5	sim2_spl4	7	0.131088340726	0.0357190793855	0.0614886731392
5	sim2_spl1	7	0.605572140289	0.00910540214237	0.583090379009
5	sim2_spl2	7	0.366679550357	0.098979820068	0.237851662404
5	sim2_spl3	7	0.766751058514	0.239274453465	0.478365384615
50	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0213333333333
50	sim2_spl1	6	0.463603173767	0.00387226027568	0.475369458128
50	sim2_spl2	6	0.108800074951	0.00304330267969	0.12865497076
50	sim2_spl3	6	0.430299856029	0.00292883137346	0.437317784257
51	sim2_spl4	8	0.103291918332	0.00441465319992	0.0463414634146
51	sim2_spl1	8	0.266018142897	0.00393694964134	0.159863945578
51	sim2_spl2	8	0.220835014945	0.00487132433351	0.122580645161
51	sim2_spl3	8	0.101727290963	0.00362019634035	0.049504950495
52	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0134408602151
52	sim2_spl1	6	0.463603173767	0.00387226027568	0.460992907801
52	sim2_spl2	6	0.108800074951	0.00304330267969	0.114006514658
52	sim2_spl3	6	0.430299856029	0.00292883137346	0.398550724638
53	sim2_spl4	8	0.103291918332	0.00441465319992	0.0467980295567
53	sim2_spl1	8	0.266018142897	0.00393694964134	0.148148148148
53	sim2_spl2	8	0.220835014945	0.00487132433351	0.090625
53	sim2_spl3	8	0.101727290963	0.00362019634035	0.0511508951407
54	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0355329949239
54	sim2_spl1	6	0.463603173767	0.00387226027568	0.463687150838
54	sim2_spl2	6	0.108800074951	0.00304330267969	0.10101010101
54	sim2_spl3	6	0.430299856029	0.00292883137346	0.468253968254
55	sim2_spl4	8	0.103291918332	0.00441465319992	0.0620689655172
55	sim2_spl1	8	0.266018142897	0.00393694964134	0.136
55	sim2_spl2	8	0.220835014945	0.00487132433351	0.113924050633
55	sim2_spl3	8	0.101727290963	0.00362019634035	0.0579345088161
56	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0306748466258
56	sim2_spl1	6	0.463603173767	0.00387226027568	0.464566929134
56	sim2_spl2	6	0.108800074951	0.00304330267969	0.143769968051
56	sim2_spl3	6	0.430299856029	0.00292883137346	0.4
57	sim2_spl4	8	0.103291918332	0.00441465319992	0.0564784053156
57	sim2_spl1	8	0.266018142897	0.00393694964134	0.130573248408
57	sim2_spl2	8	0.220835014945	0.00487132433351	0.11590296496
57	sim2_spl3	8	0.101727290963	0.00362019634035	0.0807799442897
58	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0140845070423
58	sim2_spl1	6	0.463603173767	0.00387226027568	0.45
58	sim2_spl2	6	0.108800074951	0.00304330267969	0.086387434555
58	sim2_spl3	6	0.430299856029	0.00292883137346	0.404891304348
59	sim2_spl4	8	0.103291918332	0.00441465319992	0.0811594202899
59	sim2_spl1	8	0.266018142897	0.00393694964134	0.131868131868
59	sim2_spl2	8	0.220835014945	0.00487132433351	0.115273775216
59	sim2_spl3	8	0.101727290963	0.00362019634035	0.0348432055749
6	sim2_spl4	2	0.61295032856	0.00743561409875	0.628571428571
6	sim2_spl1	2	0.60645884836	0.00648960410624	0.581325301205
6	sim2_spl2	2	0.769801341361	0.0058364720535	0.740740740741
6	sim2_spl3	2	0.875347398326	0.00452186591573	0.870801033592
60	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0285714285714
60	sim2_spl1	6	0.463603173767	0.00387226027568	0.42782152231
60	sim2_spl2	6	0.108800074951	0.00304330267969	0.103448275862
60	sim2_spl3	6	0.430299856029	0.00292883137346	0.402826855124
61	sim2_spl4	4	0.638388135084	0.192398858555	0.421364985163
61	sim2_spl1	4	0.23738899611	0.0573457978759	0.137829912023
61	sim2_spl2	4	0.769042598664	0.00951802549034	0.771126760563
61	sim2_spl3	4	0.781419652987	0.211444421344	0.448979591837
62	sim2_spl4	3	0.586648478752	0.166714906641	0.348314606742
62	sim2_spl1	3	0.763437265335	0.233550158741	0.491071428571
62	sim2_spl2	3	0.756454457722	0.00772849823246	0.747474747475
62	sim2_spl3	3	0.836002678947	0.00684892149349	0.827493261456
63	sim2_spl4	4	0.638349346191	0.192415583648	0.396166134185
63	sim2_spl1	4	0.237358419043	0.0573367232778	0.130325814536
63	sim2_spl2	4	0.769071074622	0.00956056995432	0.77519379845
63	sim2_spl3	4	0.781342850234	0.211404508457	0.419047619048
64	sim2_spl4	3	0.586690662405	0.166732992376	0.357575757576
64	sim2_spl1	3	0.763369002717	0.233618510714	0.457446808511
64	sim2_spl2	3	0.756454566972	0.00772858049524	0.766839378238
64	sim2_spl3	3	0.835979470277	0.00679861908305	0.81072555205
65	sim2_spl4	4	0.638564132812	0.192358113805	0.390547263682
65	sim2_spl1	4	0.237281678161	0.0573538971743	0.124579124579
65	sim2_spl2	4	0.769042713877	0.00951789623826	0.754342431762
65	sim2_spl3	4	0.781396916678	0.211429208475	0.476323119777
66	sim2_spl4	3	0.586690662405	0.166732992376	0.375621890547
66	sim2_spl1	3	0.763369002717	0.233618510714	0.458745874587
66	sim2_spl2	3	0.756454566972	0.00772858049524	0.748768472906
66	sim2_spl3	3	0.835979470277	0.00679861908305	0.809782608696
67	sim2_spl4	4	0.638335380315	0.192411667656	0.420588235294
67	sim2_spl1	4	0.237260338001	0.0573418654057	0.146757679181
67	sim2_spl2	4	0.769034542539	0.00951881695838	0.80243902439
67	sim2_spl3	4	0.781602914927	0.21132087455	0.456953642384
68	sim2_spl4	3	0.586690662405	0.166732992376	0.369426751592
68	sim2_spl1	3	0.763369002717	0.233618510714	0.464968152866
68	sim2_spl2	3	0.756454566972	0.00772858049524	0.759493670886
68	sim2_spl3	3	0.835979470277	0.00679861908305	0.827361563518
69	sim2_spl4	4	0.638366337397	0.192426311471	0.35625
69	sim2_spl1	4	0.237395085191	0.0573573788951	0.142091152815
69	sim2_spl2	4	0.769042598664	0.00951802549034	0.777408637874
69	sim2_spl3	4	0.781419652987	0.211444421344	0.457725947522
7	sim2_spl4	7	0.131050871224	0.0358033430827	0.0747663551402
7	sim2_spl1	7	0.605407043022	0.00908527128233	0.568181818182
7	sim2_spl2	7	0.366497730261	0.0988495514333	0.215017064846
7	sim2_spl3	7	0.769039592877	0.238917926181	0.5
70	sim2_spl4	3	0.586690662405	0.166732992376	0.334437086093
70	sim2_spl1	3	0.763369002717	0.233618510714	0.464751958225
70	sim2_spl2	3	0.756454566972	0.00772858049524	0.728155339806
70	sim2_spl3	3	0.835979470277	0.00679861908305	0.866071428571
71	sim2_spl4	4	0.638564132812	0.192358113805	0.378973105134
71	sim2_spl1	4	0.237281678161	0.0573538971743	0.131578947368
71	sim2_spl2	4	0.769042713877	0.00951789623826	0.777777777778
71	sim2_spl3	4	0.781396916678	0.211429208475	0.478260869565
72	sim2_spl4	3	0.586690662405	0.166732992376	0.331775700935
72	sim2_spl1	3	0.763369002717	0.233618510714	0.485893416928
72	sim2_spl2	3	0.756454566972	0.00772858049524	0.756830601093
72	sim2_spl3	3	0.835979470277	0.00679861908305	0.8352402746
73	sim2_spl4	4	0.632679381885	0.191272117891	0.377551020408
73	sim2_spl1	4	0.252439569995	0.077755825526	0.186943620178
73	sim2_spl2	4	0.768392310031	0.00979032920004	0.775568181818
73	sim2_spl3	4	0.78675289514	0.204998979754	0.479115479115
74	sim2_spl4	3	0.586614118499	0.166698417769	0.326633165829
74	sim2_spl1	3	0.763240614955	0.233546967082	0.495327102804
74	sim2_spl2	3	0.756478970542	0.00773971964843	0.779891304348
74	sim2_spl3	3	0.836020114832	0.00692552303358	0.82
75	sim2_spl4	4	0.638520365691	0.192330132925	0.389920424403
75	sim2_spl1	4	0.237376526083	0.0575948978498	0.130982367758
75	sim2_spl2	4	0.769038759471	0.00951799503941	0.75
75	sim2_spl3	4	0.781581604412	0.211316198303	0.432926829268
76	sim2_spl4	3	0.586690662405	0.166732992376	0.350877192982
76	sim2_spl1	3	0.763369002717	0.233618510714	0.498823529412
76	sim2_spl2	3	0.756454566972	0.00772858049524	0.768472906404
76	sim2_spl3	3	0.835979470277	0.00679861908305	0.850415512465
77	sim2_spl4	4	0.638368761841	0.192416932293	0.413669064748
77	sim2_spl1	4	0.237373522408	0.0573264622416	0.138461538462
77	sim2_spl2	4	0.769019389127	0.00960894739203	0.753541076487
77	sim2_spl3	4	0.781192312771	0.211481412942	0.468390804598
78	sim2_spl4	3	0.586690662405	0.166732992376	0.375862068966
78	sim2_spl1	3	0.763369002717	0.233618510714	0.497282608696
78	sim2_spl2	3	0.756454566972	0.00772858049524	0.755223880597
78	sim2_spl3	3	0.835979470277	0.00679861908305	0.846394984326
79	sim2_spl4	4	0.638564132812	0.192358113805	0.410909090909
79	sim2_spl1	4	0.237281678161	0.0573538971743	0.111111111111
79	sim2_spl2	4	0.769042713877	0.00951789623826	0.757978723404
79	sim2_spl3	4	0.781396916678	0.211429208475	0.471428571429
8	sim2_spl4	2	0.613412289325	0.00939155050131	0.630303030303
8	sim2_spl1	2	0.606794031697	0.0207503938635	0.558333333333
8	sim2_spl2	2	0.769716376081	0.00595013922618	0.779850746269
8	sim2_spl3	2	0.875071791698	0.0054927311541	0.851632047478
80	sim2_spl4	3	0.586690662405	0.166732992376	0.363354037267
80	sim2_spl1	3	0.763369002717	0.233618510714	0.446107784431
80	sim2_spl2	3	0.756454566972	0.00772858049524	0.760233918129
80	sim2_spl3	3	0.835979470277	0.00679861908305	0.835766423358
81	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0367231638418
81	sim2_spl1	6	0.463603173767	0.00387226027568	0.470031545741
81	sim2_spl2	6	0.108800074951	0.00304330267969	0.09726443769
81	sim2_spl3	6	0.430299856029	0.00292883137346	0.424623115578
82	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
82	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
82	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
82	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
83	sim2_spl4	6	0.0299792641025	0.00181633209286	0.0249110320285
83	sim2_spl1	6	0.463863512293	0.0123273285569	0.476868327402
83	sim2_spl2	6	0.108877584992	0.00461484448365	0.147058823529
83	sim2_spl3	6	0.430553246264	0.0116332836148	0.447284345048
84	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
84	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
84	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
84	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
85	sim2_spl4	6	0.0299755945879	0.00180880226837	0.025078369906
85	sim2_spl1	6	0.463603173767	0.00387226027568	0.479713603819
85	sim2_spl2	6	0.108800074951	0.00304330267969	0.0973236009732
85	sim2_spl3	6	0.430299856029	0.00292883137346	0.451776649746
86	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
86	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
86	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
86	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
87	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0248138957816
87	sim2_spl1	6	0.463603173767	0.00387226027568	0.490358126722
87	sim2_spl2	6	0.108800074951	0.00304330267969	0.118556701031
87	sim2_spl3	6	0.430299856029	0.00292883137346	0.434782608696
88	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
88	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
88	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
88	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
89	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0163551401869
89	sim2_spl1	6	0.463603173767	0.00387226027568	0.42782152231
89	sim2_spl2	6	0.108800074951	0.00304330267969	0.080684596577
89	sim2_spl3	6	0.430299856029	0.00292883137346	0.442244224422
9	sim2_spl4	7	0.131290416544	0.0359231779275	0.0820668693009
9	sim2_spl1	7	0.605349641769	0.00923260534112	0.574938574939
9	sim2_spl2	7	0.366485039253	0.0984937509913	0.188095238095
9	sim2_spl3	7	0.771075695482	0.238363086258	0.457865168539
90	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
90	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
90	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
90	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
91	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0311688311688
91	sim2_spl1	6	0.463603173767	0.00387226027568	0.461165048544
91	sim2_spl2	6	0.108800074951	0.00304330267969	0.0752351097179
91	sim2_spl3	6	0.430299856029	0.00292883137346	0.376470588235
92	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
92	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
92	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
92	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
93	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0315186246418
93	sim2_spl1	6	0.463603173767	0.00387226027568	0.438692098093
93	sim2_spl2	6	0.108800074951	0.00304330267969	0.0912280701754
93	sim2_spl3	6	0.430299856029	0.00292883137346	0.431924882629
94	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
94	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
94	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
94	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
95	sim2_spl4	6	0.0299755945879	0.00180880226837	0.031914893617
95	sim2_spl1	6	0.463603173767	0.00387226027568	0.42774566474
95	sim2_spl2	6	0.108800074951	0.00304330267969	0.107023411371
95	sim2_spl3	6	0.430299856029	0.00292883137346	0.399361022364
96	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
96	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
96	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
96	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
97	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0182926829268
97	sim2_spl1	6	0.463603173767	0.00387226027568	0.5
97	sim2_spl2	6	0.108800074951	0.00304330267969	0.104956268222
97	sim2_spl3	6	0.430299856029	0.00292883137346	0.407185628743
98	sim2_spl4	1	0.000809785929105	0.000395554745216	0.0
98	sim2_spl1	1	0.000773861046609	0.000257817098661	0.0
98	sim2_spl2	1	0.00175335461267	0.000690616309052	0.0
98	sim2_spl3	1	0.000208428766451	3.00941347608e-18	0.0
99	sim2_spl4	6	0.0299755945879	0.00180880226837	0.0313479623824
99	sim2_spl1	6	0.463603173767	0.00387226027568	0.458579881657
99	sim2_spl2	6	0.108800074951	0.00304330267969	0.0972568578554
99	sim2_spl3	6	0.430299856029	0.00292883137346	0.41134751773


==> figs/pyclone/sim3_pyclone/sim3_result.tsv <==
mutation_id	sample_id	cluster_id	cellular_prevalence	cellular_prevalence_std	variant_allele_frequency
1	sim3_spl3	1	0.876627766033	0.00803943620414	0.896984924623
1	sim3_spl2	1	0.974374853566	0.00545935853082	0.975778546713
1	sim3_spl1	1	0.883915353238	0.00373986674485	0.893333333333
1	sim3_spl6	1	0.680942538489	0.00761007686474	0.673400673401
1	sim3_spl5	1	0.978762641096	0.00407469711991	0.979885057471
1	sim3_spl4	1	0.882760474996	0.00704603679342	0.896755162242
10	sim3_spl3	1	0.876627766033	0.00803943620414	0.871604938272
10	sim3_spl2	1	0.974374853566	0.00545935853082	0.978609625668
10	sim3_spl1	1	0.883915353238	0.00373986674485	0.885350318471
10	sim3_spl6	1	0.680942538489	0.00761007686474	0.674816625917
10	sim3_spl5	1	0.978762641096	0.00407469711991	0.978208232446
10	sim3_spl4	1	0.882760474996	0.00704603679342	0.87012987013
100	sim3_spl3	3	0.249703729538	0.00597945738452	0.10103626943
100	sim3_spl2	3	0.042435559465	0.00558684298229	0.0308788598575
100	sim3_spl1	3	0.2315949931	0.00728924230687	0.113636363636
100	sim3_spl6	3	0.653293940313	0.00991459029954	0.344709897611
100	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0171149144254
100	sim3_spl4	3	0.231735528439	0.00776866789257	0.0942760942761
101	sim3_spl3	7	0.653439888835	0.0264740587535	0.348314606742
101	sim3_spl2	7	0.788020209993	0.0245237189355	0.406474820144
101	sim3_spl1	7	0.125904513672	0.00714270968277	0.0473372781065
101	sim3_spl6	7	0.133742625655	0.00542149845888	0.0787878787879
101	sim3_spl5	7	0.21564099878	0.00784777422203	0.115107913669
101	sim3_spl4	7	0.725006730797	0.0313983044686	0.388571428571
102	sim3_spl3	7	0.655327771438	0.00802904060279	0.638989169675
102	sim3_spl2	7	0.789082363647	0.00930553623906	0.78853046595
102	sim3_spl1	7	0.12686868387	0.0120680447802	0.162393162393
102	sim3_spl6	7	0.135004490455	0.0135361447981	0.148688046647
102	sim3_spl5	7	0.217053046225	0.0139572009153	0.260586319218
102	sim3_spl4	7	0.727194401148	0.00746210075543	0.715189873418
103	sim3_spl3	7	0.653560210376	0.0258025693277	0.35119047619
103	sim3_spl2	7	0.788006819928	0.024513643158	0.428571428571
103	sim3_spl1	7	0.125925074461	0.00711565930299	0.0807692307692
103	sim3_spl6	7	0.133748965679	0.00541636284245	0.0704225352113
103	sim3_spl5	7	0.215617613492	0.00803337341673	0.107255520505
103	sim3_spl4	7	0.725013938049	0.0314306663698	0.349397590361
104	sim3_spl3	7	0.655327771438	0.00802904060279	0.672131147541
104	sim3_spl2	7	0.789082363647	0.00930553623906	0.766891891892
104	sim3_spl1	7	0.12686868387	0.0120680447802	0.139097744361
104	sim3_spl6	7	0.135004490455	0.0135361447981	0.137254901961
104	sim3_spl5	7	0.217053046225	0.0139572009153	0.241258741259
104	sim3_spl4	7	0.727194401148	0.00746210075543	0.722807017544
105	sim3_spl3	7	0.653650908169	0.0244471448725	0.354497354497
105	sim3_spl2	7	0.787987509119	0.0245509731279	0.422680412371
105	sim3_spl1	7	0.125958503254	0.00705269646015	0.062015503876
105	sim3_spl6	7	0.133847404072	0.00710414937594	0.0696517412935
105	sim3_spl5	7	0.215662316464	0.00778196600837	0.10843373494
105	sim3_spl4	7	0.724871021665	0.0319746756134	0.365781710914
106	sim3_spl3	7	0.655327771438	0.00802904060279	0.656790123457
106	sim3_spl2	7	0.789082363647	0.00930553623906	0.755700325733
106	sim3_spl1	7	0.12686868387	0.0120680447802	0.13468013468
106	sim3_spl6	7	0.135004490455	0.0135361447981	0.166219839142
106	sim3_spl5	7	0.217053046225	0.0139572009153	0.232835820896
106	sim3_spl4	7	0.727194401148	0.00746210075543	0.740740740741
107	sim3_spl3	7	0.653484552493	0.0254166998003	0.341463414634
107	sim3_spl2	7	0.787977103977	0.0247148662047	0.404255319149
107	sim3_spl1	7	0.125974701633	0.00713222861774	0.0498442367601
107	sim3_spl6	7	0.133745363353	0.0054484618936	0.0898203592814
107	sim3_spl5	7	0.215704299755	0.00803637124469	0.125373134328
107	sim3_spl4	7	0.724915849871	0.0316272901507	0.328804347826
108	sim3_spl3	7	0.655327771438	0.00802904060279	0.688888888889
108	sim3_spl2	7	0.789082363647	0.00930553623906	0.768729641694
108	sim3_spl1	7	0.12686868387	0.0120680447802	0.115151515152
108	sim3_spl6	7	0.135004490455	0.0135361447981	0.132258064516
108	sim3_spl5	7	0.217053046225	0.0139572009153	0.208722741433
108	sim3_spl4	7	0.727194401148	0.00746210075543	0.71388101983
109	sim3_spl3	7	0.652796416536	0.0296419099359	0.315789473684
109	sim3_spl2	7	0.788020792118	0.024732207082	0.429378531073
109	sim3_spl1	7	0.12590387636	0.00725305718545	0.116279069767
109	sim3_spl6	7	0.133715537619	0.00547003965816	0.0543130990415
109	sim3_spl5	7	0.215673707278	0.008230726149	0.0996978851964
109	sim3_spl4	7	0.725097496685	0.0317494962022	0.432692307692
11	sim3_spl3	1	0.876627766033	0.00803943620414	0.857923497268
11	sim3_spl2	1	0.974374853566	0.00545935853082	0.984848484848
11	sim3_spl1	1	0.883915353238	0.00373986674485	0.882716049383
11	sim3_spl6	1	0.680942538489	0.00761007686474	0.691516709512
11	sim3_spl5	1	0.978762641096	0.00407469711991	0.992405063291
11	sim3_spl4	1	0.882760474996	0.00704603679342	0.897790055249
110	sim3_spl3	7	0.655327771438	0.00802904060279	0.629283489097
110	sim3_spl2	7	0.789082363647	0.00930553623906	0.795389048991
110	sim3_spl1	7	0.12686868387	0.0120680447802	0.127035830619
110	sim3_spl6	7	0.135004490455	0.0135361447981	0.151612903226
110	sim3_spl5	7	0.217053046225	0.0139572009153	0.218649517685
110	sim3_spl4	7	0.727194401148	0.00746210075543	0.74375
111	sim3_spl3	7	0.653845768854	0.0237834455427	0.388489208633
111	sim3_spl2	7	0.787977726039	0.0244950054178	0.375
111	sim3_spl1	7	0.12595718157	0.00705027424191	0.072131147541
111	sim3_spl6	7	0.133755528964	0.00542861372141	0.062091503268
111	sim3_spl5	7	0.215641480213	0.00789818642233	0.0854700854701
111	sim3_spl4	7	0.724968020875	0.0314047090867	0.357954545455
112	sim3_spl3	7	0.655327771438	0.00802904060279	0.632575757576
112	sim3_spl2	7	0.789082363647	0.00930553623906	0.78901734104
112	sim3_spl1	7	0.12686868387	0.0120680447802	0.144781144781
112	sim3_spl6	7	0.135004490455	0.0135361447981	0.13503649635
112	sim3_spl5	7	0.217053046225	0.0139572009153	0.182336182336
112	sim3_spl4	7	0.727194401148	0.00746210075543	0.731213872832
113	sim3_spl3	7	0.652916694752	0.0290216063285	0.320284697509
113	sim3_spl2	7	0.788010640539	0.0249591177308	0.419928825623
113	sim3_spl1	7	0.125881571969	0.00741145828865	0.0814606741573
113	sim3_spl6	7	0.133716177668	0.00548339606389	0.0504731861199
113	sim3_spl5	7	0.215750370022	0.00820167250867	0.110759493671
113	sim3_spl4	7	0.724912335277	0.0318319353019	0.320872274143
114	sim3_spl3	7	0.655327771438	0.00802904060279	0.628472222222
114	sim3_spl2	7	0.789082363647	0.00930553623906	0.794007490637
114	sim3_spl1	7	0.12686868387	0.0120680447802	0.111111111111
114	sim3_spl6	7	0.135004490455	0.0135361447981	0.112582781457
114	sim3_spl5	7	0.217053046225	0.0139572009153	0.197492163009
114	sim3_spl4	7	0.727194401148	0.00746210075543	0.71237458194
115	sim3_spl3	7	0.653613857114	0.0245953881702	0.294701986755
115	sim3_spl2	7	0.787968140707	0.0247061603946	0.405247813411
115	sim3_spl1	7	0.125995262422	0.0071049351415	0.0702702702703
115	sim3_spl6	7	0.133757820141	0.00542085510173	0.0714285714286
115	sim3_spl5	7	0.215724833553	0.00795730790385	0.10625
115	sim3_spl4	7	0.724894446075	0.0316377136837	0.362433862434
116	sim3_spl3	7	0.655327771438	0.00802904060279	0.677914110429
116	sim3_spl2	7	0.789082363647	0.00930553623906	0.794478527607
116	sim3_spl1	7	0.12686868387	0.0120680447802	0.11320754717
116	sim3_spl6	7	0.135004490455	0.0135361447981	0.132575757576
116	sim3_spl5	7	0.217053046225	0.0139572009153	0.237341772152
116	sim3_spl4	7	0.727194401148	0.00746210075543	0.724137931034
117	sim3_spl3	7	0.653975073474	0.0229016008418	0.332191780822
117	sim3_spl2	7	0.787969291027	0.0244869402544	0.367697594502
117	sim3_spl1	7	0.125975488742	0.00702000674179	0.0738461538462
117	sim3_spl6	7	0.133767985753	0.00540088202068	0.0643431635389
117	sim3_spl5	7	0.215662273054	0.0078172928988	0.107744107744
117	sim3_spl4	7	0.724948486576	0.0314136715654	0.352727272727
118	sim3_spl3	7	0.655327771438	0.00802904060279	0.642335766423
118	sim3_spl2	7	0.789082363647	0.00930553623906	0.82206405694
118	sim3_spl1	7	0.12686868387	0.0120680447802	0.151428571429
118	sim3_spl6	7	0.135004490455	0.0135361447981	0.137640449438
118	sim3_spl5	7	0.217053046225	0.0139572009153	0.220338983051
118	sim3_spl4	7	0.727194401148	0.00746210075543	0.73665480427
119	sim3_spl3	7	0.65319438889	0.0276592441038	0.262820512821
119	sim3_spl2	7	0.788009459489	0.0247795560286	0.40074906367
119	sim3_spl1	7	0.125893589114	0.00730062924983	0.0588235294118
119	sim3_spl6	7	0.133830675176	0.0071101975785	0.105839416058
119	sim3_spl5	7	0.215734740398	0.00786561422481	0.10597826087
119	sim3_spl4	7	0.725013577094	0.0313544691897	0.362017804154
12	sim3_spl3	1	0.876627766033	0.00803943620414	0.887399463807
12	sim3_spl2	1	0.974374853566	0.00545935853082	0.966265060241
12	sim3_spl1	1	0.883915353238	0.00373986674485	0.883152173913
12	sim3_spl6	1	0.680942538489	0.00761007686474	0.644278606965
12	sim3_spl5	1	0.978762641096	0.00407469711991	0.978520286396
12	sim3_spl4	1	0.882760474996	0.00704603679342	0.896142433234
120	sim3_spl3	7	0.655327771438	0.00802904060279	0.678832116788
120	sim3_spl2	7	0.789082363647	0.00930553623906	0.805147058824
120	sim3_spl1	7	0.12686868387	0.0120680447802	0.135231316726
120	sim3_spl6	7	0.135004490455	0.0135361447981	0.185770750988
120	sim3_spl5	7	0.217053046225	0.0139572009153	0.214622641509
120	sim3_spl4	7	0.727194401148	0.00746210075543	0.738738738739
121	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
121	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
121	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
121	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
121	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
121	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
122	sim3_spl3	7	0.652363543955	0.0320841306325	0.263492063492
122	sim3_spl2	7	0.788054509789	0.0249853015086	0.405479452055
122	sim3_spl1	7	0.125818251634	0.0075193132372	0.0453333333333
122	sim3_spl6	7	0.13369081757	0.00550346459643	0.0676923076923
122	sim3_spl5	7	0.215734656575	0.0082245724398	0.0955882352941
122	sim3_spl4	7	0.724985505065	0.0318516048774	0.351648351648
123	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
123	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
123	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
123	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
123	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
123	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
124	sim3_spl3	7	0.65376588019	0.0234312681901	0.328651685393
124	sim3_spl2	7	0.788075530715	0.0234962992649	0.344512195122
124	sim3_spl1	7	0.1260436586	0.00790142420004	0.0794117647059
124	sim3_spl6	7	0.133797427943	0.00570130343931	0.0572390572391
124	sim3_spl5	7	0.21573743099	0.00848565599864	0.101123595506
124	sim3_spl4	7	0.724960970957	0.0314114493932	0.360714285714
125	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
125	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
125	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
125	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
125	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
125	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
126	sim3_spl3	7	0.653163313437	0.0281923878868	0.319230769231
126	sim3_spl2	7	0.788035513612	0.0245325238868	0.42904290429
126	sim3_spl1	7	0.125871046829	0.00718833997489	0.0498614958449
126	sim3_spl6	7	0.133724766036	0.00545223837775	0.0666666666667
126	sim3_spl5	7	0.215621031045	0.0079279360895	0.128048780488
126	sim3_spl4	7	0.725062594459	0.0314139220665	0.371237458194
127	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
127	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
127	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
127	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
127	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
127	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
128	sim3_spl3	7	0.653374332771	0.0263004679143	0.315985130112
128	sim3_spl2	7	0.788011138068	0.024561704557	0.37037037037
128	sim3_spl1	7	0.125927290028	0.00710185266545	0.0581818181818
128	sim3_spl6	7	0.133841777981	0.00709339226269	0.0957095709571
128	sim3_spl5	7	0.215673426796	0.00771463558388	0.109271523179
128	sim3_spl4	7	0.72491693884	0.0320003098054	0.374301675978
129	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
129	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
129	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
129	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
129	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
129	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
13	sim3_spl3	1	0.876627766033	0.00803943620414	0.9
13	sim3_spl2	1	0.974374853566	0.00545935853082	0.971098265896
13	sim3_spl1	1	0.883915353238	0.00373986674485	0.876543209877
13	sim3_spl6	1	0.680942538489	0.00761007686474	0.665809768638
13	sim3_spl5	1	0.978762641096	0.00407469711991	0.975903614458
13	sim3_spl4	1	0.882760474996	0.00704603679342	0.908629441624
130	sim3_spl3	7	0.653578176535	0.0255705087851	0.351437699681
130	sim3_spl2	7	0.788003449651	0.0245137585966	0.405063291139
130	sim3_spl1	7	0.125920567227	0.00711028126228	0.0474860335196
130	sim3_spl6	7	0.133809494321	0.00623893254674	0.0894941634241
130	sim3_spl5	7	0.215646511631	0.00783972368795	0.105398457584
130	sim3_spl4	7	0.725145652744	0.0305101219733	0.367346938776
131	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
131	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
131	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
131	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
131	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
131	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
132	sim3_spl3	7	0.65342630063	0.0269434144848	0.349480968858
132	sim3_spl2	7	0.78801957308	0.0245697308064	0.380821917808
132	sim3_spl1	7	0.125908982856	0.0071316490409	0.0791788856305
132	sim3_spl6	7	0.133835437957	0.00709739742627	0.10393258427
132	sim3_spl5	7	0.215666926092	0.00773160217236	0.0897832817337
132	sim3_spl4	7	0.724934603641	0.0319930723437	0.393442622951
133	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
133	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
133	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
133	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
133	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
133	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
134	sim3_spl3	7	0.653207977095	0.0272023582109	0.321678321678
134	sim3_spl2	7	0.788006197867	0.024733339002	0.425396825397
134	sim3_spl1	7	0.125942594524	0.00719694733711	0.0917721518987
134	sim3_spl6	7	0.133738800068	0.00543624346564	0.0616246498599
134	sim3_spl5	7	0.215680173991	0.00817002811186	0.134275618375
134	sim3_spl4	7	0.724959897548	0.0316546999868	0.337037037037
135	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
135	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
135	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
135	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
135	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
135	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
136	sim3_spl3	7	0.654104378094	0.0219836509161	0.30523255814
136	sim3_spl2	7	0.787960856015	0.0244788695259	0.36678200692
136	sim3_spl1	7	0.125993795914	0.00698956020435	0.0658307210031
136	sim3_spl6	7	0.133840971184	0.0062009980368	0.0706713780919
136	sim3_spl5	7	0.215683065894	0.0077354975754	0.121495327103
136	sim3_spl4	7	0.72508150053	0.0305323120612	0.346820809249
137	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
137	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
137	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
137	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
137	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
137	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
138	sim3_spl3	7	0.653475569414	0.0255336612909	0.332103321033
138	sim3_spl2	7	0.787981530771	0.0247161786538	0.365728900256
138	sim3_spl1	7	0.125974701633	0.00713222861774	0.065445026178
138	sim3_spl6	7	0.133751480117	0.00542599681649	0.0549738219895
138	sim3_spl5	7	0.215719838788	0.00796411645035	0.0978260869565
138	sim3_spl4	7	0.724911811377	0.0316315986133	0.366492146597
139	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
139	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
139	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
139	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
139	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
139	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
14	sim3_spl3	1	0.876562722432	0.00903770363748	0.862385321101
14	sim3_spl2	1	0.974291385888	0.00741879990807	0.982658959538
14	sim3_spl1	1	0.883911093958	0.0037265366411	0.8875
14	sim3_spl6	1	0.680908904838	0.00795738677493	0.665036674817
14	sim3_spl5	1	0.978746784192	0.00427050842357	0.968137254902
14	sim3_spl4	1	0.882723869282	0.00775983662457	0.861386138614
140	sim3_spl3	7	0.653439888835	0.0264740587535	0.346153846154
140	sim3_spl2	7	0.788011356404	0.0245210865367	0.378640776699
140	sim3_spl1	7	0.125904513672	0.00714270968277	0.0820895522388
140	sim3_spl6	7	0.13373650889	0.00544397214618	0.0656565656566
140	sim3_spl5	7	0.215625459747	0.0079209356147	0.0857142857143
140	sim3_spl4	7	0.725016677284	0.0313880221436	0.367688022284
141	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
141	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
141	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
141	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
141	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
141	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
142	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
142	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
142	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
142	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
142	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
142	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
143	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
143	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
143	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
143	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
143	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
143	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
144	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
144	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
144	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
144	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
144	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
144	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
145	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
145	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
145	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
145	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
145	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
145	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
146	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
146	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
146	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
146	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
146	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
146	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
147	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
147	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
147	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
147	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
147	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
147	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
148	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
148	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
148	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
148	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
148	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
148	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
149	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
149	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
149	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
149	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
149	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
149	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
15	sim3_spl3	1	0.876627766033	0.00803943620414	0.86976744186
15	sim3_spl2	1	0.974374853566	0.00545935853082	0.972602739726
15	sim3_spl1	1	0.883915353238	0.00373986674485	0.884514435696
15	sim3_spl6	1	0.680942538489	0.00761007686474	0.684931506849
15	sim3_spl5	1	0.978762641096	0.00407469711991	0.985111662531
15	sim3_spl4	1	0.882760474996	0.00704603679342	0.886627906977
150	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
150	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
150	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
150	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
150	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
150	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
151	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
151	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
151	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
151	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
151	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
151	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
152	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
152	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
152	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
152	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
152	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
152	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
153	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
153	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
153	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
153	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
153	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
153	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
154	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
154	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
154	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
154	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
154	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
154	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
155	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
155	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
155	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
155	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
155	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
155	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
156	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
156	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
156	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
156	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
156	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
156	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
157	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
157	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
157	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
157	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
157	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
157	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
158	sim3_spl3	2	0.0051805487588	0.0133539326922	0.0
158	sim3_spl2	2	0.00205197291124	0.0166189512038	0.0
158	sim3_spl1	2	0.00507977152613	0.00907938142104	0.0
158	sim3_spl6	2	0.00141990194171	0.00311324073144	0.0
158	sim3_spl5	2	0.00338487079712	0.0138162602057	0.0
158	sim3_spl4	2	0.000780499650783	0.000434034794325	0.0
159	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
159	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
159	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
159	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
159	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
159	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
16	sim3_spl3	1	0.876627766033	0.00803943620414	0.864661654135
16	sim3_spl2	1	0.974374853566	0.00545935853082	0.963087248322
16	sim3_spl1	1	0.883915353238	0.00373986674485	0.882352941176
16	sim3_spl6	1	0.680942538489	0.00761007686474	0.708446866485
16	sim3_spl5	1	0.978762641096	0.00407469711991	0.977386934673
16	sim3_spl4	1	0.882760474996	0.00704603679342	0.885196374622
160	sim3_spl3	2	0.00525097978599	0.0145072111254	0.0
160	sim3_spl2	2	0.00195458098937	0.0150599855684	0.0
160	sim3_spl1	2	0.00507694499957	0.0090424312266	0.0
160	sim3_spl6	2	0.00143455333691	0.00360338990304	0.0
160	sim3_spl5	2	0.00350533882243	0.0162710738233	0.0
160	sim3_spl4	2	0.000781811667829	0.000462803872963	0.0
161	sim3_spl3	4	0.119072549239	0.0292549414791	0.108910891089
161	sim3_spl2	4	0.209308417083	0.0694482735564	0.144542772861
161	sim3_spl1	4	0.62514813708	0.00910952094487	0.642335766423
161	sim3_spl6	4	0.345127880742	0.102720217393	0.238356164384
161	sim3_spl5	4	0.738722888541	0.00631760328939	0.7
161	sim3_spl4	4	0.0572210248219	0.00805098387487	0.0528301886792
162	sim3_spl3	4	0.119072549239	0.0292549414791	0.121951219512
162	sim3_spl2	4	0.209308417083	0.0694482735564	0.145695364238
162	sim3_spl1	4	0.62514813708	0.00910952094487	0.643356643357
162	sim3_spl6	4	0.345127880742	0.102720217393	0.208219178082
162	sim3_spl5	4	0.738722888541	0.00631760328939	0.74212034384
162	sim3_spl4	4	0.0572210248219	0.00805098387487	0.0688259109312
163	sim3_spl3	4	0.119034536088	0.0291415398254	0.106017191977
163	sim3_spl2	4	0.209212953385	0.069345065368	0.185286103542
163	sim3_spl1	4	0.625197024001	0.00979499295411	0.593525179856
163	sim3_spl6	4	0.345132608478	0.102724445266	0.163204747774
163	sim3_spl5	4	0.738726603326	0.00622279107996	0.742753623188
163	sim3_spl4	4	0.0571335945773	0.00729567608549	0.0611510791367
164	sim3_spl3	4	0.118958013521	0.0290084798766	0.0755813953488
164	sim3_spl2	4	0.209164431346	0.0692843536068	0.187311178248
164	sim3_spl1	4	0.625092020496	0.0104594020699	0.56976744186
164	sim3_spl6	4	0.345027621051	0.102767224968	0.221122112211
164	sim3_spl5	4	0.738700232237	0.00640895236037	0.755319148936
164	sim3_spl4	4	0.0571401608547	0.00800415646083	0.0719424460432
165	sim3_spl3	4	0.119003068291	0.0291491115069	0.0716723549488
165	sim3_spl2	4	0.209322072212	0.0694812212837	0.154639175258
165	sim3_spl1	4	0.625033339056	0.00971628336854	0.598885793872
165	sim3_spl6	4	0.345008832958	0.102746380395	0.166666666667
165	sim3_spl5	4	0.738724993501	0.00638676143434	0.74
165	sim3_spl4	4	0.0571904770188	0.00821048597307	0.0536398467433
166	sim3_spl3	4	0.119057063473	0.0292115696333	0.0888888888889
166	sim3_spl2	4	0.209289736128	0.0694438217154	0.166089965398
166	sim3_spl1	4	0.625167683281	0.00940491615244	0.640449438202
166	sim3_spl6	4	0.3451336762	0.102725509395	0.199395770393
166	sim3_spl5	4	0.738738983958	0.00621133275185	0.74
166	sim3_spl4	4	0.0571587526594	0.00740949612869	0.0301886792453
167	sim3_spl3	4	0.1190288883	0.0290892289353	0.0871934604905
167	sim3_spl2	4	0.209128748698	0.0692473854092	0.181208053691
167	sim3_spl1	4	0.625251853685	0.0103735665308	0.572368421053
167	sim3_spl6	4	0.345130473033	0.102722316941	0.213483146067
167	sim3_spl5	4	0.738701842062	0.00624557101615	0.722222222222
167	sim3_spl4	4	0.0570832784132	0.00706226619271	0.0240549828179
168	sim3_spl3	4	0.119034536088	0.0291415398254	0.117647058824
168	sim3_spl2	4	0.209212953385	0.069345065368	0.182410423453
168	sim3_spl1	4	0.625197024001	0.00979499295411	0.58
168	sim3_spl6	4	0.345132608478	0.102724445266	0.207492795389
168	sim3_spl5	4	0.738726603326	0.00622279107996	0.722972972973
168	sim3_spl4	4	0.0571335945773	0.00729567608549	0.030303030303
169	sim3_spl3	4	0.119057063473	0.0292115696333	0.0993377483444
169	sim3_spl2	4	0.209289736128	0.0694438217154	0.160256410256
169	sim3_spl1	4	0.625167683281	0.00940491615244	0.616487455197
169	sim3_spl6	4	0.3451336762	0.102725509395	0.224274406332
169	sim3_spl5	4	0.738738983958	0.00621133275185	0.742028985507
169	sim3_spl4	4	0.0571587526594	0.00740949612869	0.0402144772118
17	sim3_spl3	1	0.876627766033	0.00803943620414	0.852307692308
17	sim3_spl2	1	0.974374853566	0.00545935853082	0.970430107527
17	sim3_spl1	1	0.883915353238	0.00373986674485	0.88424437299
17	sim3_spl6	1	0.680942538489	0.00761007686474	0.68
17	sim3_spl5	1	0.978762641096	0.00407469711991	0.976744186047
17	sim3_spl4	1	0.882760474996	0.00704603679342	0.892086330935
170	sim3_spl3	4	0.119057063473	0.0292115696333	0.0993975903614
170	sim3_spl2	4	0.209289736128	0.0694438217154	0.171140939597
170	sim3_spl1	4	0.625167683281	0.00940491615244	0.624505928854
170	sim3_spl6	4	0.3451336762	0.102725509395	0.206434316354
170	sim3_spl5	4	0.738738983958	0.00621133275185	0.744744744745
170	sim3_spl4	4	0.0571587526594	0.00740949612869	0.0524934383202
171	sim3_spl3	4	0.119034536088	0.0291415398254	0.124528301887
171	sim3_spl2	4	0.209212953385	0.069345065368	0.162790697674
171	sim3_spl1	4	0.625197024001	0.00979499295411	0.649350649351
171	sim3_spl6	4	0.345132608478	0.102724445266	0.223163841808
171	sim3_spl5	4	0.738726603326	0.00622279107996	0.752577319588
171	sim3_spl4	4	0.0571335945773	0.00729567608549	0.059748427673
172	sim3_spl3	4	0.119057063473	0.0292115696333	0.119133574007
172	sim3_spl2	4	0.209289736128	0.0694438217154	0.155555555556
172	sim3_spl1	4	0.625167683281	0.00940491615244	0.678321678322
172	sim3_spl6	4	0.3451336762	0.102725509395	0.183673469388
172	sim3_spl5	4	0.738738983958	0.00621133275185	0.728301886792
172	sim3_spl4	4	0.0571587526594	0.00740949612869	0.0604229607251
173	sim3_spl3	4	0.119034536088	0.0291415398254	0.106849315068
173	sim3_spl2	4	0.209212953385	0.069345065368	0.211764705882
173	sim3_spl1	4	0.625197024001	0.00979499295411	0.628571428571
173	sim3_spl6	4	0.345132608478	0.102724445266	0.236196319018
173	sim3_spl5	4	0.738726603326	0.00622279107996	0.71511627907
173	sim3_spl4	4	0.0571335945773	0.00729567608549	0.0424242424242
174	sim3_spl3	4	0.119057063473	0.0292115696333	0.108938547486
174	sim3_spl2	4	0.209289736128	0.0694438217154	0.183139534884
174	sim3_spl1	4	0.625167683281	0.00940491615244	0.592485549133
174	sim3_spl6	4	0.3451336762	0.102725509395	0.240625
174	sim3_spl5	4	0.738738983958	0.00621133275185	0.753048780488
174	sim3_spl4	4	0.0571587526594	0.00740949612869	0.0234113712375
175	sim3_spl3	4	0.119034536088	0.0291415398254	0.101298701299
175	sim3_spl2	4	0.209212953385	0.069345065368	0.139534883721
175	sim3_spl1	4	0.625197024001	0.00979499295411	0.64406779661
175	sim3_spl6	4	0.345132608478	0.102724445266	0.212121212121
175	sim3_spl5	4	0.738726603326	0.00622279107996	0.72268907563
175	sim3_spl4	4	0.0571335945773	0.00729567608549	0.0239726027397
176	sim3_spl3	4	0.119034536088	0.0291415398254	0.12962962963
176	sim3_spl2	4	0.209212953385	0.069345065368	0.132183908046
176	sim3_spl1	4	0.625197024001	0.00979499295411	0.65
176	sim3_spl6	4	0.345132608478	0.102724445266	0.221804511278
176	sim3_spl5	4	0.738726603326	0.00622279107996	0.751396648045
176	sim3_spl4	4	0.0571335945773	0.00729567608549	0.0253968253968
177	sim3_spl3	4	0.119057063473	0.0292115696333	0.0865384615385
177	sim3_spl2	4	0.209289736128	0.0694438217154	0.162857142857
177	sim3_spl1	4	0.625167683281	0.00940491615244	0.62012987013
177	sim3_spl6	4	0.3451336762	0.102725509395	0.206766917293
177	sim3_spl5	4	0.738738983958	0.00621133275185	0.767759562842
177	sim3_spl4	4	0.0571587526594	0.00740949612869	0.0562913907285
178	sim3_spl3	4	0.119057063473	0.0292115696333	0.113879003559
178	sim3_spl2	4	0.209289736128	0.0694438217154	0.147632311978
178	sim3_spl1	4	0.625167683281	0.00940491615244	0.629392971246
178	sim3_spl6	4	0.3451336762	0.102725509395	0.229885057471
178	sim3_spl5	4	0.738738983958	0.00621133275185	0.739247311828
178	sim3_spl4	4	0.0571587526594	0.00740949612869	0.037037037037
179	sim3_spl3	4	0.119057063473	0.0292115696333	0.0872483221477
179	sim3_spl2	4	0.209289736128	0.0694438217154	0.123636363636
179	sim3_spl1	4	0.625167683281	0.00940491615244	0.640378548896
179	sim3_spl6	4	0.3451336762	0.102725509395	0.243323442136
179	sim3_spl5	4	0.738738983958	0.00621133275185	0.737654320988
179	sim3_spl4	4	0.0571587526594	0.00740949612869	0.0393700787402
18	sim3_spl3	1	0.876627766033	0.00803943620414	0.882716049383
18	sim3_spl2	1	0.974374853566	0.00545935853082	0.980148883375
18	sim3_spl1	1	0.883915353238	0.00373986674485	0.865203761755
18	sim3_spl6	1	0.680942538489	0.00761007686474	0.667452830189
18	sim3_spl5	1	0.978762641096	0.00407469711991	0.974789915966
18	sim3_spl4	1	0.882760474996	0.00704603679342	0.876254180602
180	sim3_spl3	4	0.119057063473	0.0292115696333	0.0781758957655
180	sim3_spl2	4	0.209289736128	0.0694438217154	0.11301369863
180	sim3_spl1	4	0.625167683281	0.00940491615244	0.63746223565
180	sim3_spl6	4	0.3451336762	0.102725509395	0.240625
180	sim3_spl5	4	0.738738983958	0.00621133275185	0.73590504451
180	sim3_spl4	4	0.0571587526594	0.00740949612869	0.0340909090909
181	sim3_spl3	3	0.249703729538	0.00597945738452	0.104046242775
181	sim3_spl2	3	0.042435559465	0.00558684298229	0.0185873605948
181	sim3_spl1	3	0.2315949931	0.00728924230687	0.167808219178
181	sim3_spl6	3	0.653293940313	0.00991459029954	0.330459770115
181	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0185758513932
181	sim3_spl4	3	0.231735528439	0.00776866789257	0.14406779661
182	sim3_spl3	3	0.249703729538	0.00597945738452	0.124223602484
182	sim3_spl2	3	0.042435559465	0.00558684298229	0.0299625468165
182	sim3_spl1	3	0.2315949931	0.00728924230687	0.125850340136
182	sim3_spl6	3	0.653293940313	0.00991459029954	0.299711815562
182	sim3_spl5	3	0.0401057604232	0.00304890226103	0.012012012012
182	sim3_spl4	3	0.231735528439	0.00776866789257	0.121052631579
183	sim3_spl3	3	0.249703729538	0.00597945738452	0.112403100775
183	sim3_spl2	3	0.042435559465	0.00558684298229	0.0352941176471
183	sim3_spl1	3	0.2315949931	0.00728924230687	0.10394265233
183	sim3_spl6	3	0.653293940313	0.00991459029954	0.283582089552
183	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0277777777778
183	sim3_spl4	3	0.231735528439	0.00776866789257	0.145161290323
184	sim3_spl3	3	0.249703729538	0.00597945738452	0.10989010989
184	sim3_spl2	3	0.042435559465	0.00558684298229	0.0189393939394
184	sim3_spl1	3	0.2315949931	0.00728924230687	0.131474103586
184	sim3_spl6	3	0.653293940313	0.00991459029954	0.33950617284
184	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0258064516129
184	sim3_spl4	3	0.231735528439	0.00776866789257	0.119186046512
185	sim3_spl3	3	0.249703729538	0.00597945738452	0.138461538462
185	sim3_spl2	3	0.042435559465	0.00558684298229	0.0132978723404
185	sim3_spl1	3	0.2315949931	0.00728924230687	0.129198966408
185	sim3_spl6	3	0.653293940313	0.00991459029954	0.358208955224
185	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0131147540984
185	sim3_spl4	3	0.231735528439	0.00776866789257	0.130434782609
186	sim3_spl3	3	0.249703729538	0.00597945738452	0.133550488599
186	sim3_spl2	3	0.042435559465	0.00558684298229	0.0177215189873
186	sim3_spl1	3	0.2315949931	0.00728924230687	0.113756613757
186	sim3_spl6	3	0.653293940313	0.00991459029954	0.351955307263
186	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0122324159021
186	sim3_spl4	3	0.231735528439	0.00776866789257	0.158783783784
187	sim3_spl3	3	0.249703729538	0.00597945738452	0.0851735015773
187	sim3_spl2	3	0.042435559465	0.00558684298229	0.00716845878136
187	sim3_spl1	3	0.2315949931	0.00728924230687	0.119453924915
187	sim3_spl6	3	0.653293940313	0.00991459029954	0.353623188406
187	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0368852459016
187	sim3_spl4	3	0.231735528439	0.00776866789257	0.119241192412
188	sim3_spl3	3	0.249703729538	0.00597945738452	0.141975308642
188	sim3_spl2	3	0.042435559465	0.00558684298229	0.0389105058366
188	sim3_spl1	3	0.2315949931	0.00728924230687	0.125
188	sim3_spl6	3	0.653293940313	0.00991459029954	0.306784660767
188	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0342465753425
188	sim3_spl4	3	0.231735528439	0.00776866789257	0.127027027027
189	sim3_spl3	3	0.249703729538	0.00597945738452	0.118811881188
189	sim3_spl2	3	0.042435559465	0.00558684298229	0.0397350993377
189	sim3_spl1	3	0.2315949931	0.00728924230687	0.114114114114
189	sim3_spl6	3	0.653293940313	0.00991459029954	0.317220543807
189	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0234113712375
189	sim3_spl4	3	0.231735528439	0.00776866789257	0.119741100324
19	sim3_spl3	1	0.876562722432	0.00903770363748	0.861027190332
19	sim3_spl2	1	0.974291385888	0.00741879990807	0.967509025271
19	sim3_spl1	1	0.883911093958	0.0037265366411	0.888349514563
19	sim3_spl6	1	0.680908904838	0.00795738677493	0.669871794872
19	sim3_spl5	1	0.978746784192	0.00427050842357	0.964010282776
19	sim3_spl4	1	0.882723869282	0.00775983662457	0.894878706199
190	sim3_spl3	3	0.249703729538	0.00597945738452	0.128813559322
190	sim3_spl2	3	0.042435559465	0.00558684298229	0.0245614035088
190	sim3_spl1	3	0.2315949931	0.00728924230687	0.137254901961
190	sim3_spl6	3	0.653293940313	0.00991459029954	0.378299120235
190	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0189873417722
190	sim3_spl4	3	0.231735528439	0.00776866789257	0.130990415335
191	sim3_spl3	3	0.249703729538	0.00597945738452	0.172638436482
191	sim3_spl2	3	0.042435559465	0.00558684298229	0.0287958115183
191	sim3_spl1	3	0.2315949931	0.00728924230687	0.113095238095
191	sim3_spl6	3	0.653293940313	0.00991459029954	0.302857142857
191	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0186335403727
191	sim3_spl4	3	0.231735528439	0.00776866789257	0.121794871795
192	sim3_spl3	3	0.249703729538	0.00597945738452	0.106918238994
192	sim3_spl2	3	0.042435559465	0.00558684298229	0.0139275766017
192	sim3_spl1	3	0.2315949931	0.00728924230687	0.139880952381
192	sim3_spl6	3	0.653293940313	0.00991459029954	0.380239520958
192	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0102739726027
192	sim3_spl4	3	0.231735528439	0.00776866789257	0.118181818182
193	sim3_spl3	3	0.249703729538	0.00597945738452	0.139275766017
193	sim3_spl2	3	0.042435559465	0.00558684298229	0.0243902439024
193	sim3_spl1	3	0.2315949931	0.00728924230687	0.118577075099
193	sim3_spl6	3	0.653293940313	0.00991459029954	0.316151202749
193	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0332225913621
193	sim3_spl4	3	0.231735528439	0.00776866789257	0.100303951368
194	sim3_spl3	3	0.249703729538	0.00597945738452	0.119891008174
194	sim3_spl2	3	0.042435559465	0.00558684298229	0.0358208955224
194	sim3_spl1	3	0.2315949931	0.00728924230687	0.15037593985
194	sim3_spl6	3	0.653293940313	0.00991459029954	0.293729372937
194	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0219435736677
194	sim3_spl4	3	0.231735528439	0.00776866789257	0.149456521739
195	sim3_spl3	3	0.249703729538	0.00597945738452	0.122448979592
195	sim3_spl2	3	0.042435559465	0.00558684298229	0.015873015873
195	sim3_spl1	3	0.2315949931	0.00728924230687	0.103641456583
195	sim3_spl6	3	0.653293940313	0.00991459029954	0.299418604651
195	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0314960629921
195	sim3_spl4	3	0.231735528439	0.00776866789257	0.0791139240506
196	sim3_spl3	3	0.249703729538	0.00597945738452	0.143203883495
196	sim3_spl2	3	0.042435559465	0.00558684298229	0.0235602094241
196	sim3_spl1	3	0.2315949931	0.00728924230687	0.099706744868
196	sim3_spl6	3	0.653293940313	0.00991459029954	0.318965517241
196	sim3_spl5	3	0.0401057604232	0.00304890226103	0.016348773842
196	sim3_spl4	3	0.231735528439	0.00776866789257	0.119601328904
197	sim3_spl3	3	0.249703729538	0.00597945738452	0.127147766323
197	sim3_spl2	3	0.042435559465	0.00558684298229	0.0112676056338
197	sim3_spl1	3	0.2315949931	0.00728924230687	0.12426035503
197	sim3_spl6	3	0.653293940313	0.00991459029954	0.304964539007
197	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0210526315789
197	sim3_spl4	3	0.231735528439	0.00776866789257	0.127147766323
198	sim3_spl3	3	0.249703729538	0.00597945738452	0.124542124542
198	sim3_spl2	3	0.042435559465	0.00558684298229	0.0296735905045
198	sim3_spl1	3	0.2315949931	0.00728924230687	0.123966942149
198	sim3_spl6	3	0.653293940313	0.00991459029954	0.326732673267
198	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0365853658537
198	sim3_spl4	3	0.231735528439	0.00776866789257	0.113879003559
199	sim3_spl3	3	0.249703729538	0.00597945738452	0.0864661654135
199	sim3_spl2	3	0.042435559465	0.00558684298229	0.02
199	sim3_spl1	3	0.2315949931	0.00728924230687	0.14
199	sim3_spl6	3	0.653293940313	0.00991459029954	0.324909747292
199	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0119760479042
199	sim3_spl4	3	0.231735528439	0.00776866789257	0.126888217523
2	sim3_spl3	1	0.876627766033	0.00803943620414	0.886574074074
2	sim3_spl2	1	0.974374853566	0.00545935853082	0.972222222222
2	sim3_spl1	1	0.883915353238	0.00373986674485	0.888888888889
2	sim3_spl6	1	0.680942538489	0.00761007686474	0.695652173913
2	sim3_spl5	1	0.978762641096	0.00407469711991	0.979532163743
2	sim3_spl4	1	0.882760474996	0.00704603679342	0.866096866097
20	sim3_spl3	1	0.876562722432	0.00903770363748	0.872340425532
20	sim3_spl2	1	0.974291385888	0.00741879990807	0.977941176471
20	sim3_spl1	1	0.883911093958	0.0037265366411	0.887096774194
20	sim3_spl6	1	0.680908904838	0.00795738677493	0.689230769231
20	sim3_spl5	1	0.978746784192	0.00427050842357	0.979057591623
20	sim3_spl4	1	0.882723869282	0.00775983662457	0.897574123989
200	sim3_spl3	3	0.249703729538	0.00597945738452	0.131578947368
200	sim3_spl2	3	0.042435559465	0.00558684298229	0.0260416666667
200	sim3_spl1	3	0.2315949931	0.00728924230687	0.108626198083
200	sim3_spl6	3	0.653293940313	0.00991459029954	0.322033898305
200	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0360655737705
200	sim3_spl4	3	0.231735528439	0.00776866789257	0.112903225806
21	sim3_spl3	3	0.249790590331	0.00474783460827	0.233516483516
21	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0480769230769
21	sim3_spl1	3	0.231825529938	0.0102472050933	0.25
21	sim3_spl6	3	0.653254472275	0.00944913128493	0.66
21	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0252365930599
21	sim3_spl4	3	0.231596099903	0.00510017962562	0.213032581454
22	sim3_spl3	6	0.732681950773	0.211545772092	0.464387464387
22	sim3_spl2	6	0.715214541049	0.197799085797	0.381381381381
22	sim3_spl1	6	0.281252831495	0.0839159226113	0.19512195122
22	sim3_spl6	6	0.635120720159	0.190098596487	0.410344827586
22	sim3_spl5	6	0.216428443394	0.0692768048078	0.147239263804
22	sim3_spl4	6	0.818215383596	0.2184661523	0.494565217391
23	sim3_spl3	3	0.249790590331	0.00474783460827	0.255434782609
23	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0386363636364
23	sim3_spl1	3	0.231825529938	0.0102472050933	0.221875
23	sim3_spl6	3	0.653254472275	0.00944913128493	0.644501278772
23	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0439276485788
23	sim3_spl4	3	0.231596099903	0.00510017962562	0.237288135593
24	sim3_spl3	6	0.732526168341	0.211485913853	0.416445623342
24	sim3_spl2	6	0.715005316283	0.197820953066	0.424936386768
24	sim3_spl1	6	0.281225790475	0.0839554874424	0.180602006689
24	sim3_spl6	6	0.634944602784	0.190118509183	0.396551724138
24	sim3_spl5	6	0.216337626536	0.0692076911245	0.124688279302
24	sim3_spl4	6	0.8178358417	0.218722149759	0.484615384615
25	sim3_spl3	3	0.249790590331	0.00474783460827	0.277027027027
25	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0278637770898
25	sim3_spl1	3	0.231825529938	0.0102472050933	0.228915662651
25	sim3_spl6	3	0.653254472275	0.00944913128493	0.635897435897
25	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0438799076212
25	sim3_spl4	3	0.231596099903	0.00510017962562	0.221902017291
26	sim3_spl3	6	0.732569514104	0.211494490779	0.40206185567
26	sim3_spl2	6	0.714989911795	0.197844980371	0.401146131805
26	sim3_spl1	6	0.281244400654	0.0839470742448	0.192660550459
26	sim3_spl6	6	0.634937222552	0.190138725301	0.406735751295
26	sim3_spl5	6	0.216359196938	0.0692204690342	0.117073170732
26	sim3_spl4	6	0.817863317291	0.218709626221	0.496855345912
27	sim3_spl3	3	0.24990306402	0.00701904437976	0.257907542579
27	sim3_spl2	3	0.0425043954463	0.00666953726558	0.0582191780822
27	sim3_spl1	3	0.231893253964	0.0110765568479	0.251612903226
27	sim3_spl6	3	0.653244745751	0.0093691562402	0.674050632911
27	sim3_spl5	3	0.0400910899854	0.00284226962241	0.0492957746479
27	sim3_spl4	3	0.231746577627	0.00872403183848	0.252631578947
28	sim3_spl3	6	0.732652860509	0.211526621972	0.434272300469
28	sim3_spl2	6	0.715145739906	0.197767894146	0.395973154362
28	sim3_spl1	6	0.281342666847	0.0839357164885	0.187311178248
28	sim3_spl6	6	0.635107350723	0.190138164046	0.38036809816
28	sim3_spl5	6	0.216370164424	0.069263135216	0.142144638404
28	sim3_spl4	6	0.818297335332	0.218495792832	0.540682414698
29	sim3_spl3	3	0.249790590331	0.00474783460827	0.274647887324
29	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0418994413408
29	sim3_spl1	3	0.231825529938	0.0102472050933	0.229797979798
29	sim3_spl6	3	0.653254472275	0.00944913128493	0.626543209877
29	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0520833333333
29	sim3_spl4	3	0.231596099903	0.00510017962562	0.174311926606
3	sim3_spl3	1	0.876562722432	0.00903770363748	0.869463869464
3	sim3_spl2	1	0.974291385888	0.00741879990807	0.960199004975
3	sim3_spl1	1	0.883911093958	0.0037265366411	0.885802469136
3	sim3_spl6	1	0.680908904838	0.00795738677493	0.669230769231
3	sim3_spl5	1	0.978746784192	0.00427050842357	0.978835978836
3	sim3_spl4	1	0.882723869282	0.00775983662457	0.870731707317
30	sim3_spl3	6	0.732681950773	0.211545772092	0.453020134228
30	sim3_spl2	6	0.715214541049	0.197799085797	0.451086956522
30	sim3_spl1	6	0.281252831495	0.0839159226113	0.167101827676
30	sim3_spl6	6	0.635120720159	0.190098596487	0.384615384615
30	sim3_spl5	6	0.216428443394	0.0692768048078	0.13810741688
30	sim3_spl4	6	0.818215383596	0.2184661523	0.487323943662
31	sim3_spl3	3	0.24990306402	0.00701904437976	0.269333333333
31	sim3_spl2	3	0.0425043954463	0.00666953726558	0.0515463917526
31	sim3_spl1	3	0.231893253964	0.0110765568479	0.227665706052
31	sim3_spl6	3	0.653244745751	0.0093691562402	0.619537275064
31	sim3_spl5	3	0.0400910899854	0.00284226962241	0.0511363636364
31	sim3_spl4	3	0.231746577627	0.00872403183848	0.234920634921
32	sim3_spl3	6	0.732600366983	0.211512743931	0.446428571429
32	sim3_spl2	6	0.714997687947	0.197832965276	0.417475728155
32	sim3_spl1	6	0.281235940714	0.0839400027519	0.154285714286
32	sim3_spl6	6	0.634933234376	0.19013561734	0.377260981912
32	sim3_spl5	6	0.216376475873	0.0692320121378	0.145348837209
32	sim3_spl4	6	0.818066307873	0.218608965693	0.457943925234
33	sim3_spl3	3	0.249790590331	0.00474783460827	0.261096605744
33	sim3_spl2	3	0.0424488544735	0.00566639838262	0.042735042735
33	sim3_spl1	3	0.231825529938	0.0102472050933	0.22514619883
33	sim3_spl6	3	0.653254472275	0.00944913128493	0.661891117479
33	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0384615384615
33	sim3_spl4	3	0.231596099903	0.00510017962562	0.206632653061
34	sim3_spl3	6	0.732697717155	0.211558636911	0.456919060052
34	sim3_spl2	6	0.714990900797	0.197845522603	0.429447852761
34	sim3_spl1	6	0.281267442443	0.0839502710505	0.171014492754
34	sim3_spl6	6	0.634753095885	0.190189549706	0.359459459459
34	sim3_spl5	6	0.216429986812	0.0692426345113	0.167525773196
34	sim3_spl4	6	0.818501988352	0.218411347155	0.506329113924
35	sim3_spl3	3	0.249985271589	0.00790959507755	0.237960339943
35	sim3_spl2	3	0.042559936419	0.00753997426888	0.0394736842105
35	sim3_spl1	3	0.231829844798	0.00923776483492	0.214285714286
35	sim3_spl6	3	0.653235019227	0.0092884824369	0.614730878187
35	sim3_spl5	3	0.0400920578513	0.00285326862668	0.0485933503836
35	sim3_spl4	3	0.231838735753	0.0109640090899	0.260479041916
36	sim3_spl3	6	0.732681950773	0.211545772092	0.472463768116
36	sim3_spl2	6	0.715214541049	0.197799085797	0.439446366782
36	sim3_spl1	6	0.281252831495	0.0839159226113	0.211180124224
36	sim3_spl6	6	0.635120720159	0.190098596487	0.383561643836
36	sim3_spl5	6	0.216428443394	0.0692768048078	0.149877149877
36	sim3_spl4	6	0.818215383596	0.2184661523	0.492917847025
37	sim3_spl3	3	0.249985271589	0.00790959507755	0.234604105572
37	sim3_spl2	3	0.042559936419	0.00753997426888	0.0771208226221
37	sim3_spl1	3	0.231829844798	0.00923776483492	0.211594202899
37	sim3_spl6	3	0.653235019227	0.0092884824369	0.657894736842
37	sim3_spl5	3	0.0400920578513	0.00285326862668	0.0429447852761
37	sim3_spl4	3	0.231838735753	0.0109640090899	0.218274111675
38	sim3_spl3	6	0.732681950773	0.211545772092	0.460641399417
38	sim3_spl2	6	0.715214541049	0.197799085797	0.421621621622
38	sim3_spl1	6	0.281252831495	0.0839159226113	0.153846153846
38	sim3_spl6	6	0.635120720159	0.190098596487	0.393835616438
38	sim3_spl5	6	0.216428443394	0.0692768048078	0.156626506024
38	sim3_spl4	6	0.818215383596	0.2184661523	0.485915492958
39	sim3_spl3	3	0.249790590331	0.00474783460827	0.303333333333
39	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0326975476839
39	sim3_spl1	3	0.231825529938	0.0102472050933	0.224089635854
39	sim3_spl6	3	0.653254472275	0.00944913128493	0.717171717172
39	sim3_spl5	3	0.0400901221196	0.00283122755755	0.032154340836
39	sim3_spl4	3	0.231596099903	0.00510017962562	0.197718631179
4	sim3_spl3	1	0.876627766033	0.00803943620414	0.881313131313
4	sim3_spl2	1	0.974374853566	0.00545935853082	0.970731707317
4	sim3_spl1	1	0.883915353238	0.00373986674485	0.860946745562
4	sim3_spl6	1	0.680942538489	0.00761007686474	0.698952879581
4	sim3_spl5	1	0.978762641096	0.00407469711991	0.971204188482
4	sim3_spl4	1	0.882760474996	0.00704603679342	0.891625615764
40	sim3_spl3	6	0.732600366983	0.211512743931	0.492957746479
40	sim3_spl2	6	0.714997687947	0.197832965276	0.381868131868
40	sim3_spl1	6	0.281235940714	0.0839400027519	0.133152173913
40	sim3_spl6	6	0.634933234376	0.19013561734	0.39627039627
40	sim3_spl5	6	0.216376475873	0.0692320121378	0.167259786477
40	sim3_spl4	6	0.818066307873	0.218608965693	0.451298701299
41	sim3_spl3	3	0.249790590331	0.00474783460827	0.227611940299
41	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0322580645161
41	sim3_spl1	3	0.231825529938	0.0102472050933	0.208994708995
41	sim3_spl6	3	0.653254472275	0.00944913128493	0.67880794702
41	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0537974683544
41	sim3_spl4	3	0.231596099903	0.00510017962562	0.220812182741
42	sim3_spl3	6	0.732600366983	0.211512743931	0.434782608696
42	sim3_spl2	6	0.714997687947	0.197832965276	0.432432432432
42	sim3_spl1	6	0.281235940714	0.0839400027519	0.159151193634
42	sim3_spl6	6	0.634933234376	0.19013561734	0.361563517915
42	sim3_spl5	6	0.216376475873	0.0692320121378	0.12602739726
42	sim3_spl4	6	0.818066307873	0.218608965693	0.466981132075
43	sim3_spl3	3	0.249985271589	0.00790959507755	0.235820895522
43	sim3_spl2	3	0.042559936419	0.00753997426888	0.0344827586207
43	sim3_spl1	3	0.231829844798	0.00923776483492	0.163636363636
43	sim3_spl6	3	0.653235019227	0.0092884824369	0.630606860158
43	sim3_spl5	3	0.0400920578513	0.00285326862668	0.048951048951
43	sim3_spl4	3	0.231838735753	0.0109640090899	0.218181818182
44	sim3_spl3	6	0.732681950773	0.211545772092	0.442528735632
44	sim3_spl2	6	0.715214541049	0.197799085797	0.449044585987
44	sim3_spl1	6	0.281252831495	0.0839159226113	0.169054441261
44	sim3_spl6	6	0.635120720159	0.190098596487	0.387755102041
44	sim3_spl5	6	0.216428443394	0.0692768048078	0.114634146341
44	sim3_spl4	6	0.818215383596	0.2184661523	0.459459459459
45	sim3_spl3	3	0.249985271589	0.00790959507755	0.22193877551
45	sim3_spl2	3	0.042559936419	0.00753997426888	0.0512195121951
45	sim3_spl1	3	0.231829844798	0.00923776483492	0.158024691358
45	sim3_spl6	3	0.653235019227	0.0092884824369	0.657039711191
45	sim3_spl5	3	0.0400920578513	0.00285326862668	0.0416666666667
45	sim3_spl4	3	0.231838735753	0.0109640090899	0.228116710875
46	sim3_spl3	6	0.732577146164	0.211549079254	0.437017994859
46	sim3_spl2	6	0.715123567268	0.19774748934	0.399038461538
46	sim3_spl1	6	0.281160148687	0.0839526550181	0.1725
46	sim3_spl6	6	0.63494283997	0.190123565379	0.36231884058
46	sim3_spl5	6	0.216321493662	0.0692395702721	0.126903553299
46	sim3_spl4	6	0.818052342134	0.218632003024	0.448648648649
47	sim3_spl3	3	0.24990306402	0.00701904437976	0.227397260274
47	sim3_spl2	3	0.0425043954463	0.00666953726558	0.0647887323944
47	sim3_spl1	3	0.231893253964	0.0110765568479	0.203966005666
47	sim3_spl6	3	0.653244745751	0.0093691562402	0.678191489362
47	sim3_spl5	3	0.0400910899854	0.00284226962241	0.0357142857143
47	sim3_spl4	3	0.231746577627	0.00872403183848	0.225806451613
48	sim3_spl3	6	0.73271887651	0.211576903083	0.47191011236
48	sim3_spl2	6	0.715972719974	0.197685357397	0.462643678161
48	sim3_spl1	6	0.281286534201	0.083872944457	0.161764705882
48	sim3_spl6	6	0.635779380014	0.190051290535	0.423529411765
48	sim3_spl5	6	0.216481146833	0.069357536418	0.136612021858
48	sim3_spl4	6	0.817239670905	0.218941723103	0.409722222222
49	sim3_spl3	3	0.249985271589	0.00790959507755	0.268156424581
49	sim3_spl2	3	0.042559936419	0.00753997426888	0.0473372781065
49	sim3_spl1	3	0.231829844798	0.00923776483492	0.208121827411
49	sim3_spl6	3	0.653235019227	0.0092884824369	0.654929577465
49	sim3_spl5	3	0.0400920578513	0.00285326862668	0.0541401273885
49	sim3_spl4	3	0.231838735753	0.0109640090899	0.23381294964
5	sim3_spl3	1	0.876627766033	0.00803943620414	0.836734693878
5	sim3_spl2	1	0.974374853566	0.00545935853082	0.98087431694
5	sim3_spl1	1	0.883915353238	0.00373986674485	0.887755102041
5	sim3_spl6	1	0.680942538489	0.00761007686474	0.73125
5	sim3_spl5	1	0.978762641096	0.00407469711991	0.975675675676
5	sim3_spl4	1	0.882760474996	0.00704603679342	0.857142857143
50	sim3_spl3	6	0.732600366983	0.211512743931	0.397333333333
50	sim3_spl2	6	0.714997687947	0.197832965276	0.424528301887
50	sim3_spl1	6	0.281235940714	0.0839400027519	0.182519280206
50	sim3_spl6	6	0.634933234376	0.19013561734	0.376498800959
50	sim3_spl5	6	0.216376475873	0.0692320121378	0.173469387755
50	sim3_spl4	6	0.818066307873	0.218608965693	0.505190311419
51	sim3_spl3	3	0.249790590331	0.00474783460827	0.294117647059
51	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0492227979275
51	sim3_spl1	3	0.231825529938	0.0102472050933	0.237113402062
51	sim3_spl6	3	0.653254472275	0.00944913128493	0.638176638177
51	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0663507109005
51	sim3_spl4	3	0.231596099903	0.00510017962562	0.226470588235
52	sim3_spl3	6	0.73268933592	0.211551999173	0.433544303797
52	sim3_spl2	6	0.715439022488	0.197752929557	0.438287153652
52	sim3_spl1	6	0.281259572036	0.0839073298249	0.183770883055
52	sim3_spl6	6	0.63531957435	0.190044246124	0.374301675978
52	sim3_spl5	6	0.216441561578	0.0692972982567	0.144578313253
52	sim3_spl4	6	0.818133993146	0.218436790517	0.463190184049
53	sim3_spl3	3	0.249790590331	0.00474783460827	0.27358490566
53	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0572390572391
53	sim3_spl1	3	0.231825529938	0.0102472050933	0.24355971897
53	sim3_spl6	3	0.653254472275	0.00944913128493	0.67380952381
53	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0335195530726
53	sim3_spl4	3	0.231596099903	0.00510017962562	0.235915492958
54	sim3_spl3	6	0.732681950773	0.211545772092	0.436893203883
54	sim3_spl2	6	0.715214541049	0.197799085797	0.439862542955
54	sim3_spl1	6	0.281252831495	0.0839159226113	0.155778894472
54	sim3_spl6	6	0.635120720159	0.190098596487	0.394607843137
54	sim3_spl5	6	0.216428443394	0.0692768048078	0.161111111111
54	sim3_spl4	6	0.818215383596	0.2184661523	0.507299270073
55	sim3_spl3	3	0.249790590331	0.00474783460827	0.240291262136
55	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0401069518717
55	sim3_spl1	3	0.231825529938	0.0102472050933	0.21098265896
55	sim3_spl6	3	0.653254472275	0.00944913128493	0.637837837838
55	sim3_spl5	3	0.0400901221196	0.00283122755755	0.049853372434
55	sim3_spl4	3	0.231596099903	0.00510017962562	0.222551928783
56	sim3_spl3	6	0.73271887651	0.211576903083	0.467018469657
56	sim3_spl2	6	0.715972719974	0.197685357397	0.461333333333
56	sim3_spl1	6	0.281286534201	0.083872944457	0.186440677966
56	sim3_spl6	6	0.635779380014	0.190051290535	0.454545454545
56	sim3_spl5	6	0.216481146833	0.069357536418	0.138418079096
56	sim3_spl4	6	0.817239670905	0.218941723103	0.446629213483
57	sim3_spl3	3	0.249790590331	0.00474783460827	0.225543478261
57	sim3_spl2	3	0.0424488544735	0.00566639838262	0.059620596206
57	sim3_spl1	3	0.231825529938	0.0102472050933	0.253424657534
57	sim3_spl6	3	0.653254472275	0.00944913128493	0.635638297872
57	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0622950819672
57	sim3_spl4	3	0.231596099903	0.00510017962562	0.232432432432
58	sim3_spl3	6	0.732681950773	0.211545772092	0.470744680851
58	sim3_spl2	6	0.715214541049	0.197799085797	0.401028277635
58	sim3_spl1	6	0.281252831495	0.0839159226113	0.184300341297
58	sim3_spl6	6	0.635120720159	0.190098596487	0.370927318296
58	sim3_spl5	6	0.216428443394	0.0692768048078	0.122112211221
58	sim3_spl4	6	0.818215383596	0.2184661523	0.473684210526
59	sim3_spl3	3	0.249790590331	0.00474783460827	0.221875
59	sim3_spl2	3	0.0424488544735	0.00566639838262	0.0426829268293
59	sim3_spl1	3	0.231825529938	0.0102472050933	0.215231788079
59	sim3_spl6	3	0.653254472275	0.00944913128493	0.655072463768
59	sim3_spl5	3	0.0400901221196	0.00283122755755	0.0449735449735
59	sim3_spl4	3	0.231596099903	0.00510017962562	0.216438356164
6	sim3_spl3	1	0.876562722432	0.00903770363748	0.880733944954
6	sim3_spl2	1	0.974291385888	0.00741879990807	0.969543147208
6	sim3_spl1	1	0.883911093958	0.0037265366411	0.906896551724
6	sim3_spl6	1	0.680908904838	0.00795738677493	0.671280276817
6	sim3_spl5	1	0.978746784192	0.00427050842357	0.967741935484
6	sim3_spl4	1	0.882723869282	0.00775983662457	0.871794871795
60	sim3_spl3	6	0.732526168341	0.211485913853	0.400611620795
60	sim3_spl2	6	0.715005316283	0.197820953066	0.425714285714
60	sim3_spl1	6	0.281225790475	0.0839554874424	0.178571428571
60	sim3_spl6	6	0.634944602784	0.190118509183	0.418338108883
60	sim3_spl5	6	0.216337626536	0.0692076911245	0.14010989011
60	sim3_spl4	6	0.8178358417	0.218722149759	0.486111111111
61	sim3_spl3	5	0.305046081867	0.0642410324852	0.148760330579
61	sim3_spl2	5	0.118416252069	0.032972602837	0.131097560976
61	sim3_spl1	5	0.780744665517	0.19055303738	0.468253968254
61	sim3_spl6	5	0.704833367795	0.212144700884	0.445544554455
61	sim3_spl5	5	0.689343597671	0.170583239607	0.365979381443
61	sim3_spl4	5	0.149312377519	0.0392636077917	0.124242424242
62	sim3_spl3	3	0.249703729538	0.00597945738452	0.131805157593
62	sim3_spl2	3	0.042435559465	0.00558684298229	0.0292397660819
62	sim3_spl1	3	0.2315949931	0.00728924230687	0.146666666667
62	sim3_spl6	3	0.653293940313	0.00991459029954	0.336805555556
62	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0276243093923
62	sim3_spl4	3	0.231735528439	0.00776866789257	0.115151515152
63	sim3_spl3	5	0.305150895789	0.0642122390271	0.163265306122
63	sim3_spl2	5	0.118381870219	0.0328593484084	0.103535353535
63	sim3_spl1	5	0.7804403571	0.190890493548	0.442244224422
63	sim3_spl6	5	0.704982187382	0.212119051014	0.429280397022
63	sim3_spl5	5	0.689420594673	0.17059962609	0.389830508475
63	sim3_spl4	5	0.149280342272	0.039321496155	0.145772594752
64	sim3_spl3	3	0.249703729538	0.00597945738452	0.125748502994
64	sim3_spl2	3	0.042435559465	0.00558684298229	0.0236966824645
64	sim3_spl1	3	0.2315949931	0.00728924230687	0.13141025641
64	sim3_spl6	3	0.653293940313	0.00991459029954	0.315245478036
64	sim3_spl5	3	0.0401057604232	0.00304890226103	0.020202020202
64	sim3_spl4	3	0.231735528439	0.00776866789257	0.154761904762
65	sim3_spl3	5	0.305134067466	0.0642001411397	0.160714285714
65	sim3_spl2	5	0.118388996322	0.0328783980355	0.102564102564
65	sim3_spl1	5	0.780442339907	0.190891632083	0.449477351916
65	sim3_spl6	5	0.704815655797	0.212168440827	0.423076923077
65	sim3_spl5	5	0.689431423021	0.170605267366	0.396600566572
65	sim3_spl4	5	0.149253638263	0.0392207283889	0.138686131387
66	sim3_spl3	3	0.249703729538	0.00597945738452	0.112244897959
66	sim3_spl2	3	0.042435559465	0.00558684298229	0.0189873417722
66	sim3_spl1	3	0.2315949931	0.00728924230687	0.122377622378
66	sim3_spl6	3	0.653293940313	0.00991459029954	0.307692307692
66	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0345821325648
66	sim3_spl4	3	0.231735528439	0.00776866789257	0.114130434783
67	sim3_spl3	5	0.304977176107	0.0644717876564	0.165680473373
67	sim3_spl2	5	0.11809587102	0.0323097109432	0.0662251655629
67	sim3_spl1	5	0.781414744634	0.190006175173	0.456470588235
67	sim3_spl6	5	0.705074274255	0.211861159711	0.466216216216
67	sim3_spl5	5	0.688041178647	0.171540713039	0.339622641509
67	sim3_spl4	5	0.150161927453	0.0414523431311	0.152588555858
68	sim3_spl3	3	0.249703729538	0.00597945738452	0.119266055046
68	sim3_spl2	3	0.042435559465	0.00558684298229	0.0198675496689
68	sim3_spl1	3	0.2315949931	0.00728924230687	0.0977995110024
68	sim3_spl6	3	0.653293940313	0.00991459029954	0.315068493151
68	sim3_spl5	3	0.0401057604232	0.00304890226103	0.025706940874
68	sim3_spl4	3	0.231735528439	0.00776866789257	0.155844155844
69	sim3_spl3	5	0.305126612282	0.064373513332	0.186440677966
69	sim3_spl2	5	0.118280158455	0.0326935120986	0.0963172804533
69	sim3_spl1	5	0.781648591213	0.18990825855	0.386759581882
69	sim3_spl6	5	0.704878037028	0.21198035182	0.456591639871
69	sim3_spl5	5	0.688109752121	0.171369552319	0.346883468835
69	sim3_spl4	5	0.150001050382	0.040932782933	0.128205128205
7	sim3_spl3	1	0.876627766033	0.00803943620414	0.875757575758
7	sim3_spl2	1	0.974374853566	0.00545935853082	0.979002624672
7	sim3_spl1	1	0.883915353238	0.00373986674485	0.893899204244
7	sim3_spl6	1	0.680942538489	0.00761007686474	0.691919191919
7	sim3_spl5	1	0.978762641096	0.00407469711991	0.983713355049
7	sim3_spl4	1	0.882760474996	0.00704603679342	0.857142857143
70	sim3_spl3	3	0.249703729538	0.00597945738452	0.145539906103
70	sim3_spl2	3	0.042435559465	0.00558684298229	0.0295566502463
70	sim3_spl1	3	0.2315949931	0.00728924230687	0.110726643599
70	sim3_spl6	3	0.653293940313	0.00991459029954	0.347962382445
70	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0218579234973
70	sim3_spl4	3	0.231735528439	0.00776866789257	0.109974424552
71	sim3_spl3	5	0.305117468122	0.064224873313	0.173333333333
71	sim3_spl2	5	0.118365262285	0.0328033243414	0.080229226361
71	sim3_spl1	5	0.780614408653	0.190721644049	0.477203647416
71	sim3_spl6	5	0.704815179175	0.212166408068	0.456575682382
71	sim3_spl5	5	0.689276233732	0.170722906455	0.454054054054
71	sim3_spl4	5	0.149158463566	0.0392816327907	0.0858725761773
72	sim3_spl3	3	0.249703729538	0.00597945738452	0.105405405405
72	sim3_spl2	3	0.042435559465	0.00558684298229	0.0117302052786
72	sim3_spl1	3	0.2315949931	0.00728924230687	0.116279069767
72	sim3_spl6	3	0.653293940313	0.00991459029954	0.363855421687
72	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0197183098592
72	sim3_spl4	3	0.231735528439	0.00776866789257	0.100574712644
73	sim3_spl3	5	0.305187137199	0.0643409534223	0.183510638298
73	sim3_spl2	5	0.11826002881	0.0326176171664	0.0862944162437
73	sim3_spl1	5	0.781325127191	0.190273070315	0.427586206897
73	sim3_spl6	5	0.704890100991	0.212021081816	0.419270833333
73	sim3_spl5	5	0.688260597766	0.171314915351	0.3525
73	sim3_spl4	5	0.149858036093	0.0406928919363	0.132450331126
74	sim3_spl3	3	0.249703729538	0.00597945738452	0.141439205955
74	sim3_spl2	3	0.042435559465	0.00558684298229	0.0283505154639
74	sim3_spl1	3	0.2315949931	0.00728924230687	0.0798611111111
74	sim3_spl6	3	0.653293940313	0.00991459029954	0.341397849462
74	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0254237288136
74	sim3_spl4	3	0.231735528439	0.00776866789257	0.12987012987
75	sim3_spl3	5	0.305134067466	0.0642001411397	0.162241887906
75	sim3_spl2	5	0.118388996322	0.0328783980355	0.11396011396
75	sim3_spl1	5	0.780442339907	0.190891632083	0.411444141689
75	sim3_spl6	5	0.704815655797	0.212168440827	0.456193353474
75	sim3_spl5	5	0.689431423021	0.170605267366	0.436416184971
75	sim3_spl4	5	0.149253638263	0.0392207283889	0.130541871921
76	sim3_spl3	3	0.249703729538	0.00597945738452	0.1108033241
76	sim3_spl2	3	0.042435559465	0.00558684298229	0.0266666666667
76	sim3_spl1	3	0.2315949931	0.00728924230687	0.107969151671
76	sim3_spl6	3	0.653293940313	0.00991459029954	0.335548172757
76	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0246575342466
76	sim3_spl4	3	0.231735528439	0.00776866789257	0.130653266332
77	sim3_spl3	5	0.305134067466	0.0642001411397	0.193083573487
77	sim3_spl2	5	0.118388996322	0.0328783980355	0.121293800539
77	sim3_spl1	5	0.780442339907	0.190891632083	0.452316076294
77	sim3_spl6	5	0.704815655797	0.212168440827	0.409523809524
77	sim3_spl5	5	0.689431423021	0.170605267366	0.3981264637
77	sim3_spl4	5	0.149253638263	0.0392207283889	0.125
78	sim3_spl3	3	0.249703729538	0.00597945738452	0.14953271028
78	sim3_spl2	3	0.042435559465	0.00558684298229	0.0238726790451
78	sim3_spl1	3	0.2315949931	0.00728924230687	0.120547945205
78	sim3_spl6	3	0.653293940313	0.00991459029954	0.309405940594
78	sim3_spl5	3	0.0401057604232	0.00304890226103	0.019656019656
78	sim3_spl4	3	0.231735528439	0.00776866789257	0.113314447592
79	sim3_spl3	5	0.305009478316	0.0643153862204	0.150887573964
79	sim3_spl2	5	0.118396842299	0.0329098108547	0.110481586402
79	sim3_spl1	5	0.780653030511	0.190659427628	0.410579345088
79	sim3_spl6	5	0.704638407509	0.212177012973	0.431547619048
79	sim3_spl5	5	0.689355668159	0.170575793199	0.374670184697
79	sim3_spl4	5	0.149275263439	0.0392456898585	0.113110539846
8	sim3_spl3	1	0.876562722432	0.00903770363748	0.905604719764
8	sim3_spl2	1	0.974291385888	0.00741879990807	0.961643835616
8	sim3_spl1	1	0.883911093958	0.0037265366411	0.880758807588
8	sim3_spl6	1	0.680908904838	0.00795738677493	0.668246445498
8	sim3_spl5	1	0.978746784192	0.00427050842357	0.974276527331
8	sim3_spl4	1	0.882723869282	0.00775983662457	0.87598944591
80	sim3_spl3	3	0.249703729538	0.00597945738452	0.111464968153
80	sim3_spl2	3	0.042435559465	0.00558684298229	0.0140449438202
80	sim3_spl1	3	0.2315949931	0.00728924230687	0.124390243902
80	sim3_spl6	3	0.653293940313	0.00991459029954	0.299694189602
80	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0380434782609
80	sim3_spl4	3	0.231735528439	0.00776866789257	0.111111111111
81	sim3_spl3	5	0.305219192502	0.0642012788594	0.239875389408
81	sim3_spl2	5	0.118447718195	0.0329921944959	0.109004739336
81	sim3_spl1	5	0.780421959496	0.190956164732	0.428571428571
81	sim3_spl6	5	0.704999004693	0.212083218575	0.435064935065
81	sim3_spl5	5	0.689491159048	0.170665710937	0.416129032258
81	sim3_spl4	5	0.149394475364	0.0395364279489	0.158469945355
82	sim3_spl3	3	0.249703729538	0.00597945738452	0.154518950437
82	sim3_spl2	3	0.042435559465	0.00558684298229	0.0273631840796
82	sim3_spl1	3	0.2315949931	0.00728924230687	0.0996784565916
82	sim3_spl6	3	0.653293940313	0.00991459029954	0.31875
82	sim3_spl5	3	0.0401057604232	0.00304890226103	0.015479876161
82	sim3_spl4	3	0.231735528439	0.00776866789257	0.118421052632
83	sim3_spl3	5	0.305150895789	0.0642122390271	0.171052631579
83	sim3_spl2	5	0.118381870219	0.0328593484084	0.091922005571
83	sim3_spl1	5	0.780602011451	0.190814144773	0.424242424242
83	sim3_spl6	5	0.704982187382	0.212119051014	0.436426116838
83	sim3_spl5	5	0.689420594673	0.17059962609	0.380239520958
83	sim3_spl4	5	0.149329466831	0.0393880630885	0.137640449438
84	sim3_spl3	3	0.249703729538	0.00597945738452	0.121710526316
84	sim3_spl2	3	0.042435559465	0.00558684298229	0.0198300283286
84	sim3_spl1	3	0.2315949931	0.00728924230687	0.107061503417
84	sim3_spl6	3	0.653293940313	0.00991459029954	0.350819672131
84	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0337423312883
84	sim3_spl4	3	0.231735528439	0.00776866789257	0.119241192412
85	sim3_spl3	5	0.305080336577	0.0642441952034	0.148606811146
85	sim3_spl2	5	0.118419108303	0.0332082125498	0.113259668508
85	sim3_spl1	5	0.780511148517	0.190809928643	0.461300309598
85	sim3_spl6	5	0.704821543334	0.212161697564	0.435135135135
85	sim3_spl5	5	0.689206409909	0.170736511188	0.458762886598
85	sim3_spl4	5	0.149396012186	0.0396336342231	0.160104986877
86	sim3_spl3	3	0.249703729538	0.00597945738452	0.144615384615
86	sim3_spl2	3	0.042435559465	0.00558684298229	0.0165745856354
86	sim3_spl1	3	0.2315949931	0.00728924230687	0.113702623907
86	sim3_spl6	3	0.653293940313	0.00991459029954	0.335243553009
86	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0179948586118
86	sim3_spl4	3	0.231735528439	0.00776866789257	0.126344086022
87	sim3_spl3	5	0.305167724113	0.0642243302245	0.161458333333
87	sim3_spl2	5	0.118374744117	0.0328402861841	0.102493074792
87	sim3_spl1	5	0.780600028644	0.190813007435	0.444168734491
87	sim3_spl6	5	0.705148718966	0.212069518874	0.438953488372
87	sim3_spl5	5	0.689409766325	0.17059398394	0.381067961165
87	sim3_spl4	5	0.14935617084	0.0394883525473	0.14381270903
88	sim3_spl3	3	0.249703729538	0.00597945738452	0.117346938776
88	sim3_spl2	3	0.042435559465	0.00558684298229	0.0337662337662
88	sim3_spl1	3	0.2315949931	0.00728924230687	0.133995037221
88	sim3_spl6	3	0.653293940313	0.00991459029954	0.309782608696
88	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0372093023256
88	sim3_spl4	3	0.231735528439	0.00776866789257	0.0996563573883
89	sim3_spl3	5	0.305025346137	0.0642767656736	0.167567567568
89	sim3_spl2	5	0.118371511862	0.0328708090633	0.106741573034
89	sim3_spl1	5	0.780779176031	0.190553571257	0.467787114846
89	sim3_spl6	5	0.704858118432	0.212116423627	0.496575342466
89	sim3_spl5	5	0.689227822745	0.170689626831	0.386111111111
89	sim3_spl4	5	0.149363497979	0.039431522627	0.13734939759
9	sim3_spl3	1	0.876627766033	0.00803943620414	0.912718204489
9	sim3_spl2	1	0.974374853566	0.00545935853082	0.986807387863
9	sim3_spl1	1	0.883915353238	0.00373986674485	0.876876876877
9	sim3_spl6	1	0.680942538489	0.00761007686474	0.693827160494
9	sim3_spl5	1	0.978762641096	0.00407469711991	0.984210526316
9	sim3_spl4	1	0.882760474996	0.00704603679342	0.889807162534
90	sim3_spl3	3	0.249703729538	0.00597945738452	0.102150537634
90	sim3_spl2	3	0.042435559465	0.00558684298229	0.0167597765363
90	sim3_spl1	3	0.2315949931	0.00728924230687	0.118457300275
90	sim3_spl6	3	0.653293940313	0.00991459029954	0.346534653465
90	sim3_spl5	3	0.0401057604232	0.00304890226103	0.026455026455
90	sim3_spl4	3	0.231735528439	0.00776866789257	0.135064935065
91	sim3_spl3	5	0.305113331735	0.0642359254888	0.160142348754
91	sim3_spl2	5	0.118344256114	0.0327762744707	0.0794117647059
91	sim3_spl1	5	0.780348150806	0.190954434336	0.442906574394
91	sim3_spl6	5	0.704819482896	0.212164541636	0.425925925926
91	sim3_spl5	5	0.689315648095	0.170711700448	0.426791277259
91	sim3_spl4	5	0.149304758723	0.0393889022845	0.142156862745
92	sim3_spl3	3	0.249703729538	0.00597945738452	0.132911392405
92	sim3_spl2	3	0.042435559465	0.00558684298229	0.033033033033
92	sim3_spl1	3	0.2315949931	0.00728924230687	0.147368421053
92	sim3_spl6	3	0.653293940313	0.00991459029954	0.318537859008
92	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0214285714286
92	sim3_spl4	3	0.231735528439	0.00776866789257	0.117788461538
93	sim3_spl3	5	0.305090074667	0.0642206051412	0.150141643059
93	sim3_spl2	5	0.118402624195	0.0329255369494	0.0941828254848
93	sim3_spl1	5	0.780599564865	0.190721678961	0.428205128205
93	sim3_spl6	5	0.704824511796	0.212156571373	0.458015267176
93	sim3_spl5	5	0.689387510346	0.170594259496	0.434679334917
93	sim3_spl4	5	0.149283007891	0.0392421849418	0.136919315403
94	sim3_spl3	3	0.249703729538	0.00597945738452	0.123167155425
94	sim3_spl2	3	0.042435559465	0.00558684298229	0.0217391304348
94	sim3_spl1	3	0.2315949931	0.00728924230687	0.125
94	sim3_spl6	3	0.653293940313	0.00991459029954	0.299748110831
94	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0214797136038
94	sim3_spl4	3	0.231735528439	0.00776866789257	0.133495145631
95	sim3_spl3	5	0.305134067466	0.0642001411397	0.161111111111
95	sim3_spl2	5	0.118388996322	0.0328783980355	0.109090909091
95	sim3_spl1	5	0.780442339907	0.190891632083	0.453968253968
95	sim3_spl6	5	0.704815655797	0.212168440827	0.396923076923
95	sim3_spl5	5	0.689431423021	0.170605267366	0.394957983193
95	sim3_spl4	5	0.149253638263	0.0392207283889	0.136904761905
96	sim3_spl3	3	0.249703729538	0.00597945738452	0.141333333333
96	sim3_spl2	3	0.042435559465	0.00558684298229	0.0259365994236
96	sim3_spl1	3	0.2315949931	0.00728924230687	0.101265822785
96	sim3_spl6	3	0.653293940313	0.00991459029954	0.295454545455
96	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0140449438202
96	sim3_spl4	3	0.231735528439	0.00776866789257	0.108823529412
97	sim3_spl3	5	0.305090074667	0.0642206051412	0.178571428571
97	sim3_spl2	5	0.118402624195	0.0329255369494	0.106481481481
97	sim3_spl1	5	0.780599564865	0.190721678961	0.470031545741
97	sim3_spl6	5	0.704824511796	0.212156571373	0.405099150142
97	sim3_spl5	5	0.689387510346	0.170594259496	0.36858974359
97	sim3_spl4	5	0.149283007891	0.0392421849418	0.125
98	sim3_spl3	3	0.249703729538	0.00597945738452	0.106329113924
98	sim3_spl2	3	0.042435559465	0.00558684298229	0.0310262529833
98	sim3_spl1	3	0.2315949931	0.00728924230687	0.141104294479
98	sim3_spl6	3	0.653293940313	0.00991459029954	0.284931506849
98	sim3_spl5	3	0.0401057604232	0.00304890226103	0.0194174757282
98	sim3_spl4	3	0.231735528439	0.00776866789257	0.0913838120104
99	sim3_spl3	5	0.305090074667	0.0642206051412	0.18401937046
99	sim3_spl2	5	0.118402624195	0.0329255369494	0.107579462103
99	sim3_spl1	5	0.780587440559	0.190723260442	0.432786885246
99	sim3_spl6	5	0.704824511796	0.212156571373	0.413114754098
99	sim3_spl5	5	0.689387510346	0.170594259496	0.387559808612
99	sim3_spl4	5	0.149283007891	0.0392421849418	0.127035830619


==> figs_PairCloneTree/sim1/Tau_cloe_sim1_2000.txt <==
"C1" "C2"


==> figs_PairCloneTree/sim1/Tau_cloe_sim1_500.txt <==
"C1" "C2"
"C2" "C3"


==> figs_PairCloneTree/sim1/w_cloe_sim1_2000.txt <==
0.639033124219712
0.360966875780288


==> figs_PairCloneTree/sim1/w_cloe_sim1_500.txt <==
0.568662147156946
0.218100432292665
0.21323742055039


==> figs_PairCloneTree/sim2/Tau_cloe_sim2.txt <==
"C1" "C2"
"C2" "C3"
"C3" "C4"
"C4" "C5"


==> figs_PairCloneTree/sim2/Z_cloe_sim2.txt <==
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 0 0 1 1
0 1 1 1 1
0 1 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 1 1 1 1
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 0
0 0 1 1 1
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0
0 0 0 0 1
0 0 0 0 0


==> figs_PairCloneTree/sim2/w_cloe_sim2.txt <==
0.00305653519712567 0.0779101656152495 0.129726445310186 0.0036447259303868 0.0052456619997309 0.173847787104489 0.00445791917895108 0.0177983421717985
0.00693573732168324 0.00841428160177031 0.423535947402639 0.00384457749632636 0.00873874031140727 0.0087524360183851 0.0171093742030108 0.0063285555003251
0.187850239285005 0.0980611146095767 0.10968404053008 0.197986475260132 0.0884943228305889 0.215633138620285 0.23243113163411 0.200660921984046
0.556033646499296 0.567236358840844 0.180990722636258 0.539484993219966 0.431595256659396 0.478404053336614 0.503863669633269 0.41815069320293
0.24612384169689 0.248378079332559 0.156062844120838 0.255039228093189 0.465926018198877 0.123362584920227 0.24213790535066 0.357061487140901

